Comparing Semi-Parametric Model Learning Algorithms for Dynamic Model Estimation in Robotics

Physical modeling of robotic system behavior is the foundation for controlling many robotic mechanisms to a satisfactory degree. Mechanisms are also typically designed in a way that good model accuracy can be achieved with relatively simple models and model identification strategies. If the modeling accuracy using physically based models is not enough or too complex, model-free methods based on machine learning techniques can help. Of particular interest to us was therefore the question to what degree semi-parametric modeling techniques, meaning combinations of physical models with machine learning, increase the modeling accuracy of inverse dynamics models which are typically used in robot control. To this end, we evaluated semi-parametric Gaussian process regression and a novel model-based neural network architecture, and compared their modeling accuracy to a series of naive semi-parametric, parametric-only and non-parametric-only regression methods. The comparison has been carried out on three test scenarios, one involving a real test-bed and two involving simulated scenarios, with the most complex scenario targeting the modeling a simulated robot's inverse dynamics model. We found that in all but one case, semi-parametric Gaussian process regression yields the most accurate models, also with little tuning required for the training procedure.

==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/best_marked_bold/simdyn_stats_exp_extrap_SENSING_dim_0.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,35.27,0.00,35.27,35.27,inf,-,inf,inf
GP,87.85,4.53,79.10,90.04,8.39,0.03,8.33,8.41
BNN,37.57,0.71,36.48,38.24,5.96,0.16,5.82,6.25
LLS-GP,29.81,0.23,29.37,29.91,\textbf{4.91},0.01,4.89,4.91
LLS-BNN,61.44,2.43,57.38,63.70,inf,-,inf,inf
SPGP,\textbf{27.53},0.01,27.51,27.53,5.02,0.00,5.02,5.02
BaMbANN,35.73,0.19,35.53,36.05,inf,-,inf,inf


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/best_marked_bold/simdyn_stats_exp_extrap_SENSING_dim_1.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,14.90,0.00,14.90,14.90,inf,-,inf,inf
GP,40.74,1.52,37.80,41.48,5.09,0.04,5.02,5.11
BNN,15.33,0.14,15.11,15.54,4.87,0.12,4.69,5.06
LLS-GP,16.63,0.06,16.52,16.66,4.36,0.01,4.34,4.37
LLS-BNN,26.22,2.99,23.68,31.70,inf,-,27.32,inf
SPGP,16.05,0.00,16.05,16.05,\textbf{4.21},0.00,4.21,4.21
BaMbANN,\textbf{14.79},0.02,14.77,14.81,16.47,1.92,13.86,19.58


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/best_marked_bold/simdyn_stats_exp_extrap_SENSING_dim_2.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,13.60,0.00,13.60,13.60,inf,-,inf,inf
GP,24.08,3.21,17.88,25.63,4.70,0.19,4.33,4.79
BNN,13.91,0.27,13.73,14.42,9.03,0.57,8.23,9.83
LLS-GP,\textbf{11.55},0.03,11.53,11.61,4.18,0.01,4.16,4.18
LLS-BNN,23.91,1.02,22.76,25.47,inf,-,25.88,inf
SPGP,14.61,0.01,14.60,14.62,\textbf{4.14},0.00,4.14,4.14
BaMbANN,13.56,0.01,13.54,13.57,inf,-,inf,inf


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/best_marked_bold/simdyn_stats_exp_interp_SENSING_dim_0.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,40.46,0.00,40.46,40.46,inf,-,inf,inf
GP,37.39,3.34,30.95,39.00,5.74,0.31,5.14,5.88
BNN,41.96,0.22,41.57,42.20,6.94,0.30,6.60,7.37
LLS-GP,39.51,0.29,38.94,39.65,5.79,0.01,5.77,5.80
LLS-BNN,55.11,0.89,53.91,56.50,inf,-,inf,inf
SPGP,\textbf{28.53},0.01,28.52,28.55,\textbf{5.17},0.00,5.17,5.17
BaMbANN,40.51,0.14,40.28,40.70,inf,-,inf,inf


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/best_marked_bold/simdyn_stats_exp_interp_SENSING_dim_1.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,14.88,0.00,14.88,14.88,inf,-,inf,inf
GP,22.60,2.84,17.12,23.97,4.61,0.18,4.27,4.69
BNN,15.20,0.15,14.97,15.34,4.83,0.09,4.69,4.94
LLS-GP,18.13,0.10,17.94,18.18,4.39,0.01,4.37,4.39
LLS-BNN,22.70,0.13,22.46,22.81,inf,-,24.66,inf
SPGP,16.36,0.00,16.36,16.37,\textbf{4.22},0.00,4.22,4.22
BaMbANN,\textbf{14.76},0.02,14.73,14.79,16.20,1.08,14.88,17.95


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/best_marked_bold/simdyn_stats_exp_interp_SENSING_dim_2.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,13.61,0.00,13.61,13.61,inf,-,inf,inf
GP,20.63,2.96,14.91,22.06,4.53,0.19,4.17,4.62
BNN,13.80,0.23,13.66,14.24,9.20,0.50,8.45,9.75
LLS-GP,\textbf{10.46},0.05,10.43,10.56,\textbf{4.05},0.00,4.04,4.06
LLS-BNN,22.20,0.47,21.65,22.91,28.61,3.46,23.37,33.22
SPGP,15.01,0.00,15.01,15.02,4.14,0.00,4.14,4.14
BaMbANN,13.54,0.01,13.53,13.55,inf,-,74.13,inf


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/best_marked_bold/toy_extrap_w_noise.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,1.63,0.00,1.63,1.63,inf,-,inf,inf
GP,17.66,0.00,17.66,17.66,8.19,0.00,8.19,8.19
BNN,5.61,1.08,4.66,6.78,22.49,5.88,16.81,29.19
LLS-GP,1.57,0.00,1.57,1.57,1.87,0.00,1.87,1.87
LLS-BNN,1.97,0.82,1.07,2.89,inf,-,16.51,inf
SPGP,\textbf{1.21},0.00,1.21,1.21,\textbf{1.59},0.00,1.59,1.59
BaMbANN,4.39,2.45,2.10,7.25,26.47,31.34,4.51,76.45


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/best_marked_bold/toy_interp_w_noise.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,1.29,0.00,1.29,1.29,inf,-,inf,inf
GP,\textbf{0.52},0.00,0.52,0.52,\textbf{0.77},0.00,0.77,0.77
BNN,0.96,0.02,0.95,0.99,2.74,0.32,2.30,3.11
LLS-GP,\textbf{0.52},0.00,0.52,0.52,\textbf{0.76},0.00,0.76,0.76
LLS-BNN,0.74,0.31,0.52,1.29,inf,-,2.63,inf
SPGP,\textbf{0.52},0.00,0.52,0.52,\textbf{0.76},0.00,0.76,0.76
BaMbANN,0.71,0.25,0.51,0.98,2.62,1.94,0.96,4.98


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/best_marked_bold/vda_ar.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,3.96,0.00,3.96,3.96,inf,-,inf,inf
GP,1.86,0.00,1.86,1.86,\textbf{2.09},0.00,2.09,2.09
BNN,5.02,0.36,4.42,5.31,3.02,0.04,2.98,3.09
LLS-GP,3.60,0.00,3.60,3.60,2.52,0.00,2.52,2.52
LLS-BNN,\textbf{1.69},0.16,1.47,1.90,4.74,1.91,2.55,7.18
SPGP,2.70,0.00,2.70,2.70,2.56,0.00,2.56,2.56
BaMbANN,2.60,0.08,2.52,2.74,3.76,0.65,3.39,4.92


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/best_marked_bold/vda_instant.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,3.96,0.00,3.96,3.96,inf,-,inf,inf
GP,5.52,0.00,5.52,5.52,\textbf{2.54},0.00,2.54,2.54
BNN,3.96,0.63,3.26,4.76,2.91,0.07,2.84,3.01
LLS-GP,3.85,0.00,3.85,3.85,2.83,0.00,2.83,2.83
LLS-BNN,\textbf{1.94},0.15,1.68,2.08,6.39,0.90,5.11,7.64
SPGP,3.22,0.00,3.22,3.22,2.62,0.00,2.62,2.62
BaMbANN,3.06,0.18,2.92,3.37,9.54,3.46,6.05,15.25


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_model_coeffs.csv <==
prior,groundtruth,names,deviationperc
0.00,0.00,FS1,0.00
0.00,0.00,FS2,0.00
0.00,0.00,FS3,0.00
10.17,10.00,FV1,1.74
10.59,10.00,FV2,5.89
10.07,10.00,FV3,0.72
1.02,1.00,IA2,1.94
1.06,1.00,IA3,5.81
0.11,0.10,MX3,6.38
9.35,8.83,MXR1,5.86
3.34,3.83,MXR2,12.79
0.00,0.00,MY1,0.00
0.00,0.00,MY2,0.00
0.00,0.00,MY3,0.00
0.12,0.10,ZZ3,16.29
10.01,9.43,ZZR1,6.10
2.92,3.43,ZZR2,14.92


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_extrap_SENSING.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax,outputdim
LLS-simulated,35.76,-,35.76,35.76,inf,-,inf,inf,0
LLS-simulated,14.94,-,14.94,14.94,inf,-,inf,inf,1
LLS-simulated,13.72,-,13.72,13.72,inf,-,inf,inf,2
LLS-prior,37.22,-,37.22,37.22,inf,-,inf,inf,0
LLS-prior,16.44,-,16.44,16.44,inf,-,inf,inf,1
LLS-prior,13.85,-,13.85,13.85,inf,-,inf,inf,2
LLS,35.27,0.00,35.27,35.27,inf,-,inf,inf,0
LLS,14.90,0.00,14.90,14.90,inf,-,inf,inf,1
LLS,13.60,0.00,13.60,13.60,inf,-,inf,inf,2
LLS-GP,29.81,0.24,29.37,29.91,4.91,0.01,4.89,4.91,0
LLS-GP,16.63,0.06,16.52,16.66,4.36,0.01,4.34,4.37,1
LLS-GP,11.55,0.04,11.53,11.61,4.18,0.01,4.16,4.18,2
LLS-GP-SepKer,35.27,0.00,35.27,35.27,5.02,0.02,4.99,5.04,0
LLS-GP-SepKer,14.90,0.00,14.90,14.90,4.16,0.03,4.12,4.18,1
LLS-GP-SepKer,3.25,1.91,1.16,4.73,2.58,0.89,1.57,3.32,2
it-LLS-GP,33.18,2.95,29.95,35.34,5.08,0.17,4.89,5.20,0
it-LLS-GP,15.49,0.82,14.89,16.39,4.31,0.05,4.28,4.37,1
it-LLS-GP,12.88,1.09,11.69,13.68,4.24,0.01,4.22,4.25,2
LLS-BNN,61.44,2.63,57.38,63.70,inf,-,inf,inf,0
LLS-BNN,26.22,3.23,23.68,31.70,inf,-,27.32,inf,1
LLS-BNN,23.91,1.10,22.76,25.47,inf,-,25.88,inf,2
it-LLS-BNN,55.95,3.03,52.28,60.72,inf,-,inf,inf,0
it-LLS-BNN,28.37,2.05,25.86,30.85,inf,-,31.43,inf,1
it-LLS-BNN,24.44,1.21,23.11,25.51,inf,-,24.99,inf,2
SVR,35.53,0.00,35.53,35.53,inf,-,inf,inf,0
SVR,15.02,0.00,15.02,15.02,inf,-,inf,inf,1
SVR,13.60,0.00,13.60,13.60,inf,-,inf,inf,2
SVR-GP,35.53,0.00,35.53,35.53,5.21,0.00,5.21,5.21,0
SVR-GP,15.02,0.00,15.02,15.02,4.28,0.00,4.28,4.28,1
SVR-GP,13.60,0.00,13.60,13.60,4.25,0.00,4.25,4.25,2
SVR-GP-SepKer,35.53,0.00,35.53,35.53,5.01,0.03,4.99,5.05,0
SVR-GP-SepKer,15.02,0.00,15.02,15.02,4.18,0.05,4.13,4.24,1
SVR-GP-SepKer,1.52,0.41,1.18,2.04,2.28,0.87,1.58,3.37,2
it-SVR-GP,36.68,1.59,35.52,38.42,5.28,0.09,5.21,5.38,0
it-SVR-GP,15.17,0.21,15.02,15.40,4.33,0.06,4.28,4.39,1
it-SVR-GP,13.57,0.04,13.53,13.60,4.29,0.06,4.25,4.35,2
SVR-BNN,55.99,6.99,49.10,65.66,inf,-,inf,inf,0
SVR-BNN,27.88,3.18,24.52,31.46,inf,-,25.67,inf,1
SVR-BNN,24.95,2.68,22.78,28.03,inf,-,27.28,inf,2
it-SVR-BNN,60.72,12.81,44.97,78.88,inf,-,inf,inf,0
it-SVR-BNN,32.06,0.58,31.16,32.58,inf,-,26.69,inf,1
it-SVR-BNN,25.12,1.72,23.41,27.73,inf,-,28.27,inf,2
GP,87.85,4.89,79.10,90.04,8.39,0.03,8.33,8.41,0
GP,40.74,1.65,37.80,41.48,5.09,0.04,5.02,5.11,1
GP,24.08,3.47,17.88,25.63,4.70,0.21,4.33,4.79,2
GP-SepKer,38.80,0.32,38.42,39.29,5.09,0.03,5.07,5.13,0
GP-SepKer,15.34,0.14,15.18,15.47,4.24,0.04,4.18,4.30,1
GP-SepKer,0.86,0.00,0.86,0.87,1.27,0.00,1.26,1.28,2
BNN,37.57,0.77,36.48,38.24,5.96,0.17,5.82,6.25,0
BNN,15.33,0.15,15.11,15.54,4.87,0.13,4.69,5.06,1
BNN,13.91,0.29,13.73,14.42,9.03,0.61,8.23,9.83,2
SPGP,27.53,0.01,27.51,27.53,5.02,0.00,5.02,5.02,0
SPGP,16.05,0.00,16.05,16.05,4.21,0.00,4.21,4.21,1
SPGP,14.61,0.01,14.60,14.62,4.14,0.00,4.14,4.14,2
SPGP-SepKer,27.25,0.00,27.25,27.25,4.80,0.00,4.80,4.80,0
SPGP-SepKer,12.26,0.00,12.26,12.26,3.96,0.00,3.96,3.96,1
SPGP-SepKer,13.70,0.00,13.70,13.70,4.04,0.00,4.04,4.04,2
SPGP-from-ones,36.66,0.00,36.66,36.66,5.65,0.00,5.65,5.65,0
SPGP-from-ones,14.38,0.00,14.38,14.38,4.16,0.00,4.16,4.16,1
SPGP-from-ones,13.42,0.00,13.42,13.42,4.13,0.00,4.13,4.13,2
BaMbANN,35.73,0.21,35.53,36.05,inf,-,inf,inf,0
BaMbANN,14.79,0.02,14.77,14.81,16.47,2.07,13.86,19.58,1
BaMbANN,13.56,0.01,13.54,13.57,inf,-,inf,inf,2


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_extrap_SENSING_dim_0.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,35.76,-,35.76,35.76,inf,-,inf,inf
LLS-prior,37.22,-,37.22,37.22,inf,-,inf,inf
LLS,35.27,0.00,35.27,35.27,inf,-,inf,inf
LLS-GP,29.81,0.24,29.37,29.91,4.91,0.01,4.89,4.91
LLS-GP-SepKer,35.27,0.00,35.27,35.27,5.02,0.02,4.99,5.04
it-LLS-GP,33.18,2.95,29.95,35.34,5.08,0.17,4.89,5.20
LLS-BNN,61.44,2.63,57.38,63.70,inf,-,inf,inf
it-LLS-BNN,55.95,3.03,52.28,60.72,inf,-,inf,inf
SVR,35.53,0.00,35.53,35.53,inf,-,inf,inf
SVR-GP,35.53,0.00,35.53,35.53,5.21,0.00,5.21,5.21
SVR-GP-SepKer,35.53,0.00,35.53,35.53,5.01,0.03,4.99,5.05
it-SVR-GP,36.68,1.59,35.52,38.42,5.28,0.09,5.21,5.38
SVR-BNN,55.99,6.99,49.10,65.66,inf,-,inf,inf
it-SVR-BNN,60.72,12.81,44.97,78.88,inf,-,inf,inf
GP,87.85,4.89,79.10,90.04,8.39,0.03,8.33,8.41
GP-SepKer,38.80,0.32,38.42,39.29,5.09,0.03,5.07,5.13
BNN,37.57,0.77,36.48,38.24,5.96,0.17,5.82,6.25
SPGP,27.53,0.01,27.51,27.53,5.02,0.00,5.02,5.02
SPGP-SepKer,27.25,0.00,27.25,27.25,4.80,0.00,4.80,4.80
SPGP-from-ones,36.66,0.00,36.66,36.66,5.65,0.00,5.65,5.65
BaMbANN,35.73,0.21,35.53,36.05,inf,-,inf,inf


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_extrap_SENSING_dim_1.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,14.94,-,14.94,14.94,inf,-,inf,inf
LLS-prior,16.44,-,16.44,16.44,inf,-,inf,inf
LLS,14.90,0.00,14.90,14.90,inf,-,inf,inf
LLS-GP,16.63,0.06,16.52,16.66,4.36,0.01,4.34,4.37
LLS-GP-SepKer,14.90,0.00,14.90,14.90,4.16,0.03,4.12,4.18
it-LLS-GP,15.49,0.82,14.89,16.39,4.31,0.05,4.28,4.37
LLS-BNN,26.22,3.23,23.68,31.70,inf,-,27.32,inf
it-LLS-BNN,28.37,2.05,25.86,30.85,inf,-,31.43,inf
SVR,15.02,0.00,15.02,15.02,inf,-,inf,inf
SVR-GP,15.02,0.00,15.02,15.02,4.28,0.00,4.28,4.28
SVR-GP-SepKer,15.02,0.00,15.02,15.02,4.18,0.05,4.13,4.24
it-SVR-GP,15.17,0.21,15.02,15.40,4.33,0.06,4.28,4.39
SVR-BNN,27.88,3.18,24.52,31.46,inf,-,25.67,inf
it-SVR-BNN,32.06,0.58,31.16,32.58,inf,-,26.69,inf
GP,40.74,1.65,37.80,41.48,5.09,0.04,5.02,5.11
GP-SepKer,15.34,0.14,15.18,15.47,4.24,0.04,4.18,4.30
BNN,15.33,0.15,15.11,15.54,4.87,0.13,4.69,5.06
SPGP,16.05,0.00,16.05,16.05,4.21,0.00,4.21,4.21
SPGP-SepKer,12.26,0.00,12.26,12.26,3.96,0.00,3.96,3.96
SPGP-from-ones,14.38,0.00,14.38,14.38,4.16,0.00,4.16,4.16
BaMbANN,14.79,0.02,14.77,14.81,16.47,2.07,13.86,19.58


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_extrap_SENSING_dim_2.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,13.72,-,13.72,13.72,inf,-,inf,inf
LLS-prior,13.85,-,13.85,13.85,inf,-,inf,inf
LLS,13.60,0.00,13.60,13.60,inf,-,inf,inf
LLS-GP,11.55,0.04,11.53,11.61,4.18,0.01,4.16,4.18
LLS-GP-SepKer,3.25,1.91,1.16,4.73,2.58,0.89,1.57,3.32
it-LLS-GP,12.88,1.09,11.69,13.68,4.24,0.01,4.22,4.25
LLS-BNN,23.91,1.10,22.76,25.47,inf,-,25.88,inf
it-LLS-BNN,24.44,1.21,23.11,25.51,inf,-,24.99,inf
SVR,13.60,0.00,13.60,13.60,inf,-,inf,inf
SVR-GP,13.60,0.00,13.60,13.60,4.25,0.00,4.25,4.25
SVR-GP-SepKer,1.52,0.41,1.18,2.04,2.28,0.87,1.58,3.37
it-SVR-GP,13.57,0.04,13.53,13.60,4.29,0.06,4.25,4.35
SVR-BNN,24.95,2.68,22.78,28.03,inf,-,27.28,inf
it-SVR-BNN,25.12,1.72,23.41,27.73,inf,-,28.27,inf
GP,24.08,3.47,17.88,25.63,4.70,0.21,4.33,4.79
GP-SepKer,0.86,0.00,0.86,0.87,1.27,0.00,1.26,1.28
BNN,13.91,0.29,13.73,14.42,9.03,0.61,8.23,9.83
SPGP,14.61,0.01,14.60,14.62,4.14,0.00,4.14,4.14
SPGP-SepKer,13.70,0.00,13.70,13.70,4.04,0.00,4.04,4.04
SPGP-from-ones,13.42,0.00,13.42,13.42,4.13,0.00,4.13,4.13
BaMbANN,13.56,0.01,13.54,13.57,inf,-,inf,inf


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_extrap_SENSING_dist_local.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax,outputdim
LLS-simulated,32.95,-,32.95,32.95,inf,-,inf,inf,0
LLS-simulated,6.09,-,6.09,6.09,inf,-,inf,inf,1
LLS-simulated,0.78,-,0.78,0.78,inf,-,inf,inf,2
LLS-prior,34.58,-,34.58,34.58,inf,-,inf,inf,0
LLS-prior,9.54,-,9.54,9.54,inf,-,inf,inf,1
LLS-prior,1.29,-,1.29,1.29,inf,-,inf,inf,2
LLS,32.36,0.00,32.36,32.36,inf,-,inf,inf,0
LLS,6.09,0.00,6.09,6.09,inf,-,inf,inf,1
LLS,0.88,0.00,0.88,0.88,inf,-,inf,inf,2
LLS-GP,31.22,0.00,31.22,31.22,6.22,0.00,6.22,6.22,0
LLS-GP,9.21,0.00,9.21,9.21,4.14,0.00,4.14,4.14,1
LLS-GP,2.06,0.00,2.06,2.06,3.96,0.00,3.96,3.96,2
LLS-GP-SepKer,32.36,0.00,32.36,32.36,4.90,0.00,4.90,4.90,0
LLS-GP-SepKer,6.44,1.09,5.73,8.37,3.50,0.16,3.23,3.67,1
LLS-GP-SepKer,0.88,0.00,0.88,0.88,1.29,0.00,1.29,1.30,2
it-LLS-GP,31.32,0.00,31.32,31.32,6.24,0.00,6.24,6.24,0
it-LLS-GP,9.25,0.00,9.25,9.25,4.14,0.00,4.14,4.14,1
it-LLS-GP,2.07,0.00,2.07,2.07,3.96,0.00,3.96,3.96,2
LLS-BNN,41.66,7.49,34.89,53.34,inf,-,inf,inf,0
LLS-BNN,12.56,2.26,9.87,15.19,inf,-,40.43,inf,1
LLS-BNN,1.87,0.21,1.68,2.13,inf,-,21.28,inf,2
it-LLS-BNN,41.42,4.06,35.85,45.66,inf,-,inf,inf,0
it-LLS-BNN,13.15,2.29,10.37,16.29,inf,-,23.25,inf,1
it-LLS-BNN,1.83,0.20,1.65,2.14,27.38,4.27,20.41,31.16,2
SVR,32.72,0.00,32.72,32.72,inf,-,inf,inf,0
SVR,6.04,0.00,6.04,6.04,inf,-,inf,inf,1
SVR,0.78,0.00,0.78,0.78,inf,-,inf,inf,2
SVR-GP,32.69,0.01,32.69,32.70,5.31,0.00,5.31,5.31,0
SVR-GP,6.04,0.00,6.04,6.05,3.93,0.00,3.93,3.93,1
SVR-GP,0.78,0.00,0.78,0.78,3.88,0.00,3.88,3.88,2
SVR-GP-SepKer,32.72,0.00,32.72,32.72,4.91,0.01,4.91,4.92,0
SVR-GP-SepKer,5.87,0.28,5.38,6.03,3.19,0.05,3.10,3.22,1
SVR-GP-SepKer,0.78,0.00,0.78,0.78,1.17,0.00,1.17,1.17,2
it-SVR-GP,32.68,0.00,32.68,32.68,5.31,0.00,5.31,5.31,0
it-SVR-GP,6.05,0.00,6.05,6.05,3.93,0.00,3.93,3.93,1
it-SVR-GP,0.80,0.01,0.78,0.81,3.88,0.00,3.88,3.88,2
SVR-BNN,37.45,3.24,33.00,40.91,inf,-,inf,inf,0
SVR-BNN,12.17,1.04,11.11,13.82,inf,-,inf,inf,1
SVR-BNN,1.87,0.06,1.80,1.93,inf,-,22.90,inf,2
it-SVR-BNN,42.94,5.38,36.46,50.22,inf,-,inf,inf,0
it-SVR-BNN,13.58,1.53,11.98,15.31,inf,-,32.21,inf,1
it-SVR-BNN,1.81,0.13,1.67,2.00,inf,-,25.19,inf,2
GP,112.80,4.46,109.54,117.69,10.81,1.92,8.71,12.21,0
GP,49.31,3.18,46.99,52.80,5.41,0.03,5.39,5.44,1
GP,12.59,0.44,12.27,13.07,4.37,0.29,4.16,4.69,2
GP-SepKer,35.94,0.06,35.86,36.03,5.00,0.00,5.00,5.00,0
GP-SepKer,12.36,2.79,10.03,17.20,4.59,0.62,4.06,5.64,1
GP-SepKer,0.76,0.01,0.75,0.77,1.15,0.01,1.13,1.16,2
BNN,33.00,0.58,32.24,33.66,5.81,0.10,5.66,5.89,0
BNN,6.45,0.18,6.26,6.68,3.33,0.03,3.30,3.36,1
BNN,1.05,0.06,0.97,1.14,1.88,0.03,1.83,1.91,2
SPGP,24.76,0.00,24.76,24.77,5.15,0.00,5.15,5.15,0
SPGP,7.17,0.01,7.16,7.19,3.68,0.00,3.67,3.68,1
SPGP,1.07,0.01,1.05,1.07,3.54,0.00,3.54,3.54,2
SPGP-SepKer,31.81,0.00,31.81,31.81,5.25,0.00,5.25,5.25,0
SPGP-SepKer,6.67,0.00,6.67,6.67,3.32,0.00,3.32,3.32,1
SPGP-SepKer,0.76,0.00,0.76,0.76,1.15,0.00,1.15,1.15,2
SPGP-from-ones,24.00,0.00,23.99,24.00,5.35,0.00,5.35,5.35,0
SPGP-from-ones,6.35,0.00,6.35,6.35,3.56,0.00,3.56,3.56,1
SPGP-from-ones,2.13,0.00,2.13,2.13,3.44,0.00,3.44,3.44,2
BaMbANN,32.64,7.52,25.02,43.06,inf,-,5.33,inf,0
BaMbANN,6.08,0.05,6.03,6.13,5.59,2.14,3.78,9.07,1
BaMbANN,0.83,0.06,0.79,0.92,1.36,0.07,1.27,1.43,2


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_extrap_SENSING_dist_local_dim_0.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,32.95,-,32.95,32.95,inf,-,inf,inf
LLS-prior,34.58,-,34.58,34.58,inf,-,inf,inf
LLS,32.36,0.00,32.36,32.36,inf,-,inf,inf
LLS-GP,31.22,0.00,31.22,31.22,6.22,0.00,6.22,6.22
LLS-GP-SepKer,32.36,0.00,32.36,32.36,4.90,0.00,4.90,4.90
it-LLS-GP,31.32,0.00,31.32,31.32,6.24,0.00,6.24,6.24
LLS-BNN,41.66,7.49,34.89,53.34,inf,-,inf,inf
it-LLS-BNN,41.42,4.06,35.85,45.66,inf,-,inf,inf
SVR,32.72,0.00,32.72,32.72,inf,-,inf,inf
SVR-GP,32.69,0.01,32.69,32.70,5.31,0.00,5.31,5.31
SVR-GP-SepKer,32.72,0.00,32.72,32.72,4.91,0.01,4.91,4.92
it-SVR-GP,32.68,0.00,32.68,32.68,5.31,0.00,5.31,5.31
SVR-BNN,37.45,3.24,33.00,40.91,inf,-,inf,inf
it-SVR-BNN,42.94,5.38,36.46,50.22,inf,-,inf,inf
GP,112.80,4.46,109.54,117.69,10.81,1.92,8.71,12.21
GP-SepKer,35.94,0.06,35.86,36.03,5.00,0.00,5.00,5.00
BNN,33.00,0.58,32.24,33.66,5.81,0.10,5.66,5.89
SPGP,24.76,0.00,24.76,24.77,5.15,0.00,5.15,5.15
SPGP-SepKer,31.81,0.00,31.81,31.81,5.25,0.00,5.25,5.25
SPGP-from-ones,24.00,0.00,23.99,24.00,5.35,0.00,5.35,5.35
BaMbANN,32.64,7.52,25.02,43.06,inf,-,5.33,inf


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_extrap_SENSING_dist_local_dim_1.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,6.09,-,6.09,6.09,inf,-,inf,inf
LLS-prior,9.54,-,9.54,9.54,inf,-,inf,inf
LLS,6.09,0.00,6.09,6.09,inf,-,inf,inf
LLS-GP,9.21,0.00,9.21,9.21,4.14,0.00,4.14,4.14
LLS-GP-SepKer,6.44,1.09,5.73,8.37,3.50,0.16,3.23,3.67
it-LLS-GP,9.25,0.00,9.25,9.25,4.14,0.00,4.14,4.14
LLS-BNN,12.56,2.26,9.87,15.19,inf,-,40.43,inf
it-LLS-BNN,13.15,2.29,10.37,16.29,inf,-,23.25,inf
SVR,6.04,0.00,6.04,6.04,inf,-,inf,inf
SVR-GP,6.04,0.00,6.04,6.05,3.93,0.00,3.93,3.93
SVR-GP-SepKer,5.87,0.28,5.38,6.03,3.19,0.05,3.10,3.22
it-SVR-GP,6.05,0.00,6.05,6.05,3.93,0.00,3.93,3.93
SVR-BNN,12.17,1.04,11.11,13.82,inf,-,inf,inf
it-SVR-BNN,13.58,1.53,11.98,15.31,inf,-,32.21,inf
GP,49.31,3.18,46.99,52.80,5.41,0.03,5.39,5.44
GP-SepKer,12.36,2.79,10.03,17.20,4.59,0.62,4.06,5.64
BNN,6.45,0.18,6.26,6.68,3.33,0.03,3.30,3.36
SPGP,7.17,0.01,7.16,7.19,3.68,0.00,3.67,3.68
SPGP-SepKer,6.67,0.00,6.67,6.67,3.32,0.00,3.32,3.32
SPGP-from-ones,6.35,0.00,6.35,6.35,3.56,0.00,3.56,3.56
BaMbANN,6.08,0.05,6.03,6.13,5.59,2.14,3.78,9.07


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_extrap_SENSING_dist_local_dim_2.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,0.78,-,0.78,0.78,inf,-,inf,inf
LLS-prior,1.29,-,1.29,1.29,inf,-,inf,inf
LLS,0.88,0.00,0.88,0.88,inf,-,inf,inf
LLS-GP,2.06,0.00,2.06,2.06,3.96,0.00,3.96,3.96
LLS-GP-SepKer,0.88,0.00,0.88,0.88,1.29,0.00,1.29,1.30
it-LLS-GP,2.07,0.00,2.07,2.07,3.96,0.00,3.96,3.96
LLS-BNN,1.87,0.21,1.68,2.13,inf,-,21.28,inf
it-LLS-BNN,1.83,0.20,1.65,2.14,27.38,4.27,20.41,31.16
SVR,0.78,0.00,0.78,0.78,inf,-,inf,inf
SVR-GP,0.78,0.00,0.78,0.78,3.88,0.00,3.88,3.88
SVR-GP-SepKer,0.78,0.00,0.78,0.78,1.17,0.00,1.17,1.17
it-SVR-GP,0.80,0.01,0.78,0.81,3.88,0.00,3.88,3.88
SVR-BNN,1.87,0.06,1.80,1.93,inf,-,22.90,inf
it-SVR-BNN,1.81,0.13,1.67,2.00,inf,-,25.19,inf
GP,12.59,0.44,12.27,13.07,4.37,0.29,4.16,4.69
GP-SepKer,0.76,0.01,0.75,0.77,1.15,0.01,1.13,1.16
BNN,1.05,0.06,0.97,1.14,1.88,0.03,1.83,1.91
SPGP,1.07,0.01,1.05,1.07,3.54,0.00,3.54,3.54
SPGP-SepKer,0.76,0.00,0.76,0.76,1.15,0.00,1.15,1.15
SPGP-from-ones,2.13,0.00,2.13,2.13,3.44,0.00,3.44,3.44
BaMbANN,0.83,0.06,0.79,0.92,1.36,0.07,1.27,1.43


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_interp_SENSING.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax,outputdim
LLS-simulated,41.43,-,41.43,41.43,inf,-,inf,inf,0
LLS-simulated,14.92,-,14.92,14.92,inf,-,inf,inf,1
LLS-simulated,13.72,-,13.72,13.72,inf,-,inf,inf,2
LLS-prior,42.20,-,42.20,42.20,inf,-,inf,inf,0
LLS-prior,16.39,-,16.39,16.39,inf,-,inf,inf,1
LLS-prior,13.86,-,13.86,13.86,inf,-,inf,inf,2
LLS,40.46,0.00,40.46,40.46,inf,-,inf,inf,0
LLS,14.88,0.00,14.88,14.88,inf,-,inf,inf,1
LLS,13.61,0.00,13.61,13.61,inf,-,inf,inf,2
LLS-GP,39.51,0.32,38.94,39.65,5.79,0.01,5.77,5.80,0
LLS-GP,18.13,0.11,17.94,18.18,4.39,0.01,4.37,4.39,1
LLS-GP,10.46,0.06,10.43,10.56,4.05,0.00,4.04,4.06,2
LLS-GP-SepKer,40.46,0.00,40.46,40.46,5.24,0.07,5.12,5.29,0
LLS-GP-SepKer,14.88,0.00,14.88,14.88,4.16,0.03,4.12,4.18,1
LLS-GP-SepKer,3.24,1.91,1.15,4.73,2.58,0.89,1.56,3.32,2
it-LLS-GP,39.86,0.76,39.02,40.42,5.57,0.03,5.55,5.60,0
it-LLS-GP,15.98,1.52,14.87,17.65,4.32,0.05,4.28,4.37,1
it-LLS-GP,12.46,1.67,10.63,13.68,4.20,0.07,4.12,4.25,2
LLS-BNN,55.11,0.96,53.91,56.50,inf,-,inf,inf,0
LLS-BNN,22.70,0.14,22.46,22.81,inf,-,24.66,inf,1
LLS-BNN,22.20,0.50,21.65,22.91,28.61,3.73,23.37,33.22,2
it-LLS-BNN,52.37,2.84,49.03,56.49,inf,-,inf,inf,0
it-LLS-BNN,23.02,0.23,22.66,23.27,inf,-,27.75,inf,1
it-LLS-BNN,22.72,0.75,21.88,23.68,inf,-,23.74,inf,2
SVR,40.99,0.00,40.99,40.99,inf,-,inf,inf,0
SVR,14.97,0.00,14.97,14.97,inf,-,inf,inf,1
SVR,13.60,0.00,13.60,13.60,inf,-,inf,inf,2
SVR-GP,40.99,0.00,40.99,40.99,5.58,0.00,5.58,5.58,0
SVR-GP,14.97,0.00,14.97,14.97,4.28,0.00,4.28,4.28,1
SVR-GP,13.60,0.00,13.60,13.60,4.25,0.00,4.25,4.25,2
SVR-GP-SepKer,40.99,0.00,40.99,40.99,5.20,0.07,5.16,5.32,0
SVR-GP-SepKer,14.97,0.00,14.97,14.97,4.18,0.05,4.13,4.24,1
SVR-GP-SepKer,1.51,0.41,1.18,2.03,2.28,0.87,1.58,3.37,2
it-SVR-GP,41.74,1.03,40.99,42.86,5.59,0.01,5.58,5.60,0
it-SVR-GP,15.21,0.33,14.97,15.57,4.32,0.05,4.28,4.37,1
it-SVR-GP,13.53,0.09,13.44,13.60,4.28,0.04,4.25,4.32,2
SVR-BNN,50.49,1.74,48.68,53.09,inf,-,inf,inf,0
SVR-BNN,22.98,0.32,22.58,23.29,inf,-,21.62,inf,1
SVR-BNN,22.12,1.26,20.80,23.85,30.70,1.92,28.20,33.12,2
it-SVR-BNN,51.10,3.04,48.61,55.58,inf,-,inf,inf,0
it-SVR-BNN,23.47,0.65,22.69,24.15,inf,-,24.35,inf,1
it-SVR-BNN,22.43,0.66,21.67,23.27,inf,-,25.35,inf,2
GP,37.39,3.60,30.95,39.00,5.74,0.33,5.14,5.88,0
GP,22.60,3.06,17.12,23.97,4.61,0.19,4.27,4.69,1
GP,20.63,3.20,14.91,22.06,4.53,0.20,4.17,4.62,2
GP-SepKer,41.23,0.23,40.94,41.58,5.17,0.04,5.14,5.23,0
GP-SepKer,15.00,0.10,14.89,15.11,4.23,0.04,4.16,4.29,1
GP-SepKer,0.85,0.01,0.85,0.86,1.26,0.00,1.25,1.27,2
BNN,41.96,0.23,41.57,42.20,6.94,0.32,6.60,7.37,0
BNN,15.20,0.17,14.97,15.34,4.83,0.10,4.69,4.94,1
BNN,13.80,0.25,13.66,14.24,9.20,0.54,8.45,9.75,2
SPGP,28.53,0.01,28.52,28.55,5.17,0.00,5.17,5.17,0
SPGP,16.36,0.00,16.36,16.37,4.22,0.00,4.22,4.22,1
SPGP,15.01,0.00,15.01,15.02,4.14,0.00,4.14,4.14,2
SPGP-SepKer,28.58,0.00,28.58,28.58,4.92,0.00,4.92,4.92,0
SPGP-SepKer,10.35,0.00,10.35,10.35,3.86,0.00,3.86,3.86,1
SPGP-SepKer,13.86,0.00,13.86,13.86,4.05,0.00,4.05,4.05,2
SPGP-from-ones,41.57,0.00,41.57,41.57,6.16,0.00,6.16,6.16,0
SPGP-from-ones,14.36,0.00,14.36,14.36,4.16,0.00,4.16,4.16,1
SPGP-from-ones,13.44,0.00,13.44,13.44,4.13,0.00,4.13,4.13,2
BaMbANN,40.51,0.15,40.28,40.70,inf,-,inf,inf,0
BaMbANN,14.76,0.02,14.73,14.79,16.20,1.16,14.88,17.95,1
BaMbANN,13.54,0.01,13.53,13.55,inf,-,74.13,inf,2


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_interp_SENSING_dim_0.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,41.43,-,41.43,41.43,inf,-,inf,inf
LLS-prior,42.20,-,42.20,42.20,inf,-,inf,inf
LLS,40.46,0.00,40.46,40.46,inf,-,inf,inf
LLS-GP,39.51,0.32,38.94,39.65,5.79,0.01,5.77,5.80
LLS-GP-SepKer,40.46,0.00,40.46,40.46,5.24,0.07,5.12,5.29
it-LLS-GP,39.86,0.76,39.02,40.42,5.57,0.03,5.55,5.60
LLS-BNN,55.11,0.96,53.91,56.50,inf,-,inf,inf
it-LLS-BNN,52.37,2.84,49.03,56.49,inf,-,inf,inf
SVR,40.99,0.00,40.99,40.99,inf,-,inf,inf
SVR-GP,40.99,0.00,40.99,40.99,5.58,0.00,5.58,5.58
SVR-GP-SepKer,40.99,0.00,40.99,40.99,5.20,0.07,5.16,5.32
it-SVR-GP,41.74,1.03,40.99,42.86,5.59,0.01,5.58,5.60
SVR-BNN,50.49,1.74,48.68,53.09,inf,-,inf,inf
it-SVR-BNN,51.10,3.04,48.61,55.58,inf,-,inf,inf
GP,37.39,3.60,30.95,39.00,5.74,0.33,5.14,5.88
GP-SepKer,41.23,0.23,40.94,41.58,5.17,0.04,5.14,5.23
BNN,41.96,0.23,41.57,42.20,6.94,0.32,6.60,7.37
SPGP,28.53,0.01,28.52,28.55,5.17,0.00,5.17,5.17
SPGP-SepKer,28.58,0.00,28.58,28.58,4.92,0.00,4.92,4.92
SPGP-from-ones,41.57,0.00,41.57,41.57,6.16,0.00,6.16,6.16
BaMbANN,40.51,0.15,40.28,40.70,inf,-,inf,inf


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_interp_SENSING_dim_1.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,14.92,-,14.92,14.92,inf,-,inf,inf
LLS-prior,16.39,-,16.39,16.39,inf,-,inf,inf
LLS,14.88,0.00,14.88,14.88,inf,-,inf,inf
LLS-GP,18.13,0.11,17.94,18.18,4.39,0.01,4.37,4.39
LLS-GP-SepKer,14.88,0.00,14.88,14.88,4.16,0.03,4.12,4.18
it-LLS-GP,15.98,1.52,14.87,17.65,4.32,0.05,4.28,4.37
LLS-BNN,22.70,0.14,22.46,22.81,inf,-,24.66,inf
it-LLS-BNN,23.02,0.23,22.66,23.27,inf,-,27.75,inf
SVR,14.97,0.00,14.97,14.97,inf,-,inf,inf
SVR-GP,14.97,0.00,14.97,14.97,4.28,0.00,4.28,4.28
SVR-GP-SepKer,14.97,0.00,14.97,14.97,4.18,0.05,4.13,4.24
it-SVR-GP,15.21,0.33,14.97,15.57,4.32,0.05,4.28,4.37
SVR-BNN,22.98,0.32,22.58,23.29,inf,-,21.62,inf
it-SVR-BNN,23.47,0.65,22.69,24.15,inf,-,24.35,inf
GP,22.60,3.06,17.12,23.97,4.61,0.19,4.27,4.69
GP-SepKer,15.00,0.10,14.89,15.11,4.23,0.04,4.16,4.29
BNN,15.20,0.17,14.97,15.34,4.83,0.10,4.69,4.94
SPGP,16.36,0.00,16.36,16.37,4.22,0.00,4.22,4.22
SPGP-SepKer,10.35,0.00,10.35,10.35,3.86,0.00,3.86,3.86
SPGP-from-ones,14.36,0.00,14.36,14.36,4.16,0.00,4.16,4.16
BaMbANN,14.76,0.02,14.73,14.79,16.20,1.16,14.88,17.95


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_interp_SENSING_dim_2.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,13.72,-,13.72,13.72,inf,-,inf,inf
LLS-prior,13.86,-,13.86,13.86,inf,-,inf,inf
LLS,13.61,0.00,13.61,13.61,inf,-,inf,inf
LLS-GP,10.46,0.06,10.43,10.56,4.05,0.00,4.04,4.06
LLS-GP-SepKer,3.24,1.91,1.15,4.73,2.58,0.89,1.56,3.32
it-LLS-GP,12.46,1.67,10.63,13.68,4.20,0.07,4.12,4.25
LLS-BNN,22.20,0.50,21.65,22.91,28.61,3.73,23.37,33.22
it-LLS-BNN,22.72,0.75,21.88,23.68,inf,-,23.74,inf
SVR,13.60,0.00,13.60,13.60,inf,-,inf,inf
SVR-GP,13.60,0.00,13.60,13.60,4.25,0.00,4.25,4.25
SVR-GP-SepKer,1.51,0.41,1.18,2.03,2.28,0.87,1.58,3.37
it-SVR-GP,13.53,0.09,13.44,13.60,4.28,0.04,4.25,4.32
SVR-BNN,22.12,1.26,20.80,23.85,30.70,1.92,28.20,33.12
it-SVR-BNN,22.43,0.66,21.67,23.27,inf,-,25.35,inf
GP,20.63,3.20,14.91,22.06,4.53,0.20,4.17,4.62
GP-SepKer,0.85,0.01,0.85,0.86,1.26,0.00,1.25,1.27
BNN,13.80,0.25,13.66,14.24,9.20,0.54,8.45,9.75
SPGP,15.01,0.00,15.01,15.02,4.14,0.00,4.14,4.14
SPGP-SepKer,13.86,0.00,13.86,13.86,4.05,0.00,4.05,4.05
SPGP-from-ones,13.44,0.00,13.44,13.44,4.13,0.00,4.13,4.13
BaMbANN,13.54,0.01,13.53,13.55,inf,-,74.13,inf


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_interp_SENSING_dist_local.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax,outputdim
LLS-simulated,39.42,-,39.42,39.42,inf,-,inf,inf,0
LLS-simulated,6.10,-,6.10,6.10,inf,-,inf,inf,1
LLS-simulated,0.79,-,0.79,0.79,inf,-,inf,inf,2
LLS-prior,40.33,-,40.33,40.33,inf,-,inf,inf,0
LLS-prior,9.50,-,9.50,9.50,inf,-,inf,inf,1
LLS-prior,1.30,-,1.30,1.30,inf,-,inf,inf,2
LLS,38.43,0.00,38.43,38.43,inf,-,inf,inf,0
LLS,6.10,0.00,6.10,6.10,inf,-,inf,inf,1
LLS,0.91,0.00,0.91,0.91,inf,-,inf,inf,2
LLS-GP,28.82,0.00,28.82,28.82,inf,-,inf,inf,0
LLS-GP,5.38,0.00,5.38,5.38,3.17,0.00,3.17,3.17,1
LLS-GP,1.07,0.00,1.07,1.07,2.92,0.00,2.92,2.92,2
LLS-GP-SepKer,38.43,0.00,38.43,38.43,5.09,0.00,5.09,5.10,0
LLS-GP-SepKer,5.50,0.75,4.51,6.04,3.31,0.30,2.95,3.53,1
LLS-GP-SepKer,0.91,0.00,0.91,0.91,1.33,0.00,1.33,1.33,2
it-LLS-GP,29.02,0.00,29.02,29.02,inf,-,inf,inf,0
it-LLS-GP,5.43,0.00,5.43,5.43,3.17,0.00,3.17,3.17,1
it-LLS-GP,1.08,0.00,1.08,1.08,2.92,0.00,2.92,2.92,2
LLS-BNN,44.48,1.74,41.60,45.73,inf,-,inf,inf,0
LLS-BNN,7.69,0.18,7.47,7.94,inf,-,18.86,inf,1
LLS-BNN,1.62,0.10,1.47,1.74,inf,-,21.84,inf,2
it-LLS-BNN,45.67,2.18,43.35,47.95,inf,-,inf,inf,0
it-LLS-BNN,7.60,0.36,7.22,8.14,inf,-,18.46,inf,1
it-LLS-BNN,1.61,0.06,1.54,1.69,inf,-,22.83,inf,2
SVR,39.05,0.00,39.05,39.05,inf,-,inf,inf,0
SVR,6.05,0.00,6.05,6.05,inf,-,inf,inf,1
SVR,0.78,0.00,0.78,0.78,inf,-,inf,inf,2
SVR-GP,39.07,0.01,39.06,39.08,inf,-,inf,inf,0
SVR-GP,6.06,0.00,6.06,6.06,3.93,0.00,3.93,3.93,1
SVR-GP,0.78,0.00,0.78,0.78,3.88,0.00,3.88,3.88,2
SVR-GP-SepKer,39.05,0.00,39.05,39.05,5.11,0.01,5.09,5.12,0
SVR-GP-SepKer,5.88,0.26,5.42,6.03,3.19,0.05,3.11,3.22,1
SVR-GP-SepKer,0.78,0.00,0.78,0.78,1.17,0.00,1.17,1.17,2
it-SVR-GP,39.07,0.00,39.07,39.07,inf,-,inf,inf,0
it-SVR-GP,6.06,0.00,6.06,6.06,3.93,0.00,3.93,3.93,1
it-SVR-GP,0.80,0.01,0.79,0.81,3.88,0.00,3.88,3.88,2
SVR-BNN,43.06,1.04,42.13,44.84,inf,-,inf,inf,0
SVR-BNN,7.44,0.25,7.14,7.82,inf,-,17.52,inf,1
SVR-BNN,1.58,0.07,1.50,1.65,inf,-,24.93,inf,2
it-SVR-BNN,42.83,1.49,40.91,44.26,inf,-,inf,inf,0
it-SVR-BNN,7.79,0.39,7.36,8.31,inf,-,19.52,inf,1
it-SVR-BNN,1.55,0.06,1.49,1.63,inf,-,25.35,inf,2
GP,53.52,10.37,45.95,64.88,inf,-,inf,inf,0
GP,23.79,6.44,19.09,30.84,4.46,0.33,4.22,4.83,1
GP,3.00,0.23,2.84,3.25,3.38,0.15,3.27,3.55,2
GP-SepKer,38.87,0.03,38.84,38.91,5.08,0.00,5.08,5.09,0
GP-SepKer,5.46,0.04,5.41,5.50,3.09,0.01,3.08,3.11,1
GP-SepKer,0.76,0.01,0.75,0.77,1.15,0.01,1.13,1.16,2
BNN,38.91,0.15,38.69,39.11,7.03,0.35,6.54,7.37,0
BNN,6.26,0.12,6.10,6.40,3.30,0.02,3.27,3.31,1
BNN,1.02,0.03,0.96,1.05,1.84,0.03,1.81,1.88,2
SPGP,19.07,0.00,19.06,19.07,4.67,0.00,4.67,4.67,0
SPGP,5.51,0.00,5.51,5.52,3.48,0.00,3.48,3.48,1
SPGP,0.92,0.00,0.92,0.92,3.37,0.00,3.37,3.37,2
SPGP-SepKer,22.54,0.00,22.54,22.54,4.62,0.00,4.62,4.62,0
SPGP-SepKer,4.58,0.00,4.58,4.58,2.98,0.00,2.98,2.98,1
SPGP-SepKer,0.76,0.00,0.76,0.76,1.15,0.00,1.15,1.15,2
SPGP-from-ones,22.87,0.00,22.87,22.87,5.39,0.00,5.39,5.39,0
SPGP-from-ones,5.21,0.00,5.21,5.21,3.41,0.00,3.41,3.41,1
SPGP-from-ones,1.22,0.00,1.22,1.22,3.30,0.00,3.30,3.30,2
BaMbANN,37.26,1.13,36.30,38.64,inf,-,7.31,inf,0
BaMbANN,6.06,0.05,6.02,6.16,6.53,3.12,3.80,11.61,1
BaMbANN,0.80,0.01,0.79,0.82,1.31,0.07,1.23,1.41,2


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_interp_SENSING_dist_local_dim_0.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,39.42,-,39.42,39.42,inf,-,inf,inf
LLS-prior,40.33,-,40.33,40.33,inf,-,inf,inf
LLS,38.43,0.00,38.43,38.43,inf,-,inf,inf
LLS-GP,28.82,0.00,28.82,28.82,inf,-,inf,inf
LLS-GP-SepKer,38.43,0.00,38.43,38.43,5.09,0.00,5.09,5.10
it-LLS-GP,29.02,0.00,29.02,29.02,inf,-,inf,inf
LLS-BNN,44.48,1.74,41.60,45.73,inf,-,inf,inf
it-LLS-BNN,45.67,2.18,43.35,47.95,inf,-,inf,inf
SVR,39.05,0.00,39.05,39.05,inf,-,inf,inf
SVR-GP,39.07,0.01,39.06,39.08,inf,-,inf,inf
SVR-GP-SepKer,39.05,0.00,39.05,39.05,5.11,0.01,5.09,5.12
it-SVR-GP,39.07,0.00,39.07,39.07,inf,-,inf,inf
SVR-BNN,43.06,1.04,42.13,44.84,inf,-,inf,inf
it-SVR-BNN,42.83,1.49,40.91,44.26,inf,-,inf,inf
GP,53.52,10.37,45.95,64.88,inf,-,inf,inf
GP-SepKer,38.87,0.03,38.84,38.91,5.08,0.00,5.08,5.09
BNN,38.91,0.15,38.69,39.11,7.03,0.35,6.54,7.37
SPGP,19.07,0.00,19.06,19.07,4.67,0.00,4.67,4.67
SPGP-SepKer,22.54,0.00,22.54,22.54,4.62,0.00,4.62,4.62
SPGP-from-ones,22.87,0.00,22.87,22.87,5.39,0.00,5.39,5.39
BaMbANN,37.26,1.13,36.30,38.64,inf,-,7.31,inf


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_interp_SENSING_dist_local_dim_1.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,6.10,-,6.10,6.10,inf,-,inf,inf
LLS-prior,9.50,-,9.50,9.50,inf,-,inf,inf
LLS,6.10,0.00,6.10,6.10,inf,-,inf,inf
LLS-GP,5.38,0.00,5.38,5.38,3.17,0.00,3.17,3.17
LLS-GP-SepKer,5.50,0.75,4.51,6.04,3.31,0.30,2.95,3.53
it-LLS-GP,5.43,0.00,5.43,5.43,3.17,0.00,3.17,3.17
LLS-BNN,7.69,0.18,7.47,7.94,inf,-,18.86,inf
it-LLS-BNN,7.60,0.36,7.22,8.14,inf,-,18.46,inf
SVR,6.05,0.00,6.05,6.05,inf,-,inf,inf
SVR-GP,6.06,0.00,6.06,6.06,3.93,0.00,3.93,3.93
SVR-GP-SepKer,5.88,0.26,5.42,6.03,3.19,0.05,3.11,3.22
it-SVR-GP,6.06,0.00,6.06,6.06,3.93,0.00,3.93,3.93
SVR-BNN,7.44,0.25,7.14,7.82,inf,-,17.52,inf
it-SVR-BNN,7.79,0.39,7.36,8.31,inf,-,19.52,inf
GP,23.79,6.44,19.09,30.84,4.46,0.33,4.22,4.83
GP-SepKer,5.46,0.04,5.41,5.50,3.09,0.01,3.08,3.11
BNN,6.26,0.12,6.10,6.40,3.30,0.02,3.27,3.31
SPGP,5.51,0.00,5.51,5.52,3.48,0.00,3.48,3.48
SPGP-SepKer,4.58,0.00,4.58,4.58,2.98,0.00,2.98,2.98
SPGP-from-ones,5.21,0.00,5.21,5.21,3.41,0.00,3.41,3.41
BaMbANN,6.06,0.05,6.02,6.16,6.53,3.12,3.80,11.61


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/simdyn_stats_exp_interp_SENSING_dist_local_dim_2.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS-simulated,0.79,-,0.79,0.79,inf,-,inf,inf
LLS-prior,1.30,-,1.30,1.30,inf,-,inf,inf
LLS,0.91,0.00,0.91,0.91,inf,-,inf,inf
LLS-GP,1.07,0.00,1.07,1.07,2.92,0.00,2.92,2.92
LLS-GP-SepKer,0.91,0.00,0.91,0.91,1.33,0.00,1.33,1.33
it-LLS-GP,1.08,0.00,1.08,1.08,2.92,0.00,2.92,2.92
LLS-BNN,1.62,0.10,1.47,1.74,inf,-,21.84,inf
it-LLS-BNN,1.61,0.06,1.54,1.69,inf,-,22.83,inf
SVR,0.78,0.00,0.78,0.78,inf,-,inf,inf
SVR-GP,0.78,0.00,0.78,0.78,3.88,0.00,3.88,3.88
SVR-GP-SepKer,0.78,0.00,0.78,0.78,1.17,0.00,1.17,1.17
it-SVR-GP,0.80,0.01,0.79,0.81,3.88,0.00,3.88,3.88
SVR-BNN,1.58,0.07,1.50,1.65,inf,-,24.93,inf
it-SVR-BNN,1.55,0.06,1.49,1.63,inf,-,25.35,inf
GP,3.00,0.23,2.84,3.25,3.38,0.15,3.27,3.55
GP-SepKer,0.76,0.01,0.75,0.77,1.15,0.01,1.13,1.16
BNN,1.02,0.03,0.96,1.05,1.84,0.03,1.81,1.88
SPGP,0.92,0.00,0.92,0.92,3.37,0.00,3.37,3.37
SPGP-SepKer,0.76,0.00,0.76,0.76,1.15,0.00,1.15,1.15
SPGP-from-ones,1.22,0.00,1.22,1.22,3.30,0.00,3.30,3.30
BaMbANN,0.80,0.01,0.79,0.82,1.31,0.07,1.23,1.41


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/stats_latex.csv <==
method,dim,rmse,std.dev,nllh,std.dev
BaMbANN,0,4.48e-01,3.54e-01,1.28e+00,1.90e+00
BaNN,0,8.14e-01,1.91e-02,2.40e+00,4.27e-01
GP,0,1.76e-01,1.36e-13,3.43e-01,1.10e-13
LLS,0,1.16e+00,1.57e-16,inf,-
LLS-BaNN,0,5.02e-01,3.86e-01,inf,-
LLS-GP,0,1.64e-01,6.78e-14,3.36e-01,1.02e-13
SGPG,0,1.63e-01,1.56e-14,3.35e-01,6.73e-14


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/toy_extrap.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,1.56,0.00,1.56,1.56,inf,-,inf,inf
GP,17.66,0.00,17.66,17.66,8.18,0.00,8.18,8.18
BNN,5.59,1.08,4.64,6.77,22.10,4.38,16.10,26.70
LLS-GP,1.49,0.00,1.49,1.49,1.79,0.00,1.79,1.79
LLS-BNN,1.90,0.85,0.96,2.85,63.94,89.54,10.81,222.65
SPGP,1.11,0.00,1.11,1.11,1.51,0.00,1.51,1.51
BaMbANN,4.36,2.46,2.05,7.24,33.20,35.23,5.09,79.39


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/toy_extrap_w_noise.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,1.63,0.00,1.63,1.63,inf,-,inf,inf
LLS-GP,1.57,0.00,1.57,1.57,1.87,0.00,1.87,1.87
it-LLS-GP,1.55,0.00,1.55,1.55,1.86,0.00,1.86,1.86
LLS-BNN,1.97,0.82,1.07,2.89,inf,-,16.51,inf
it-LLS-BNN,1.33,1.06,0.72,3.21,24.13,33.51,1.81,83.15
SVR,0.70,0.00,0.70,0.70,inf,-,inf,inf
SVR-GP,0.69,0.00,0.69,0.69,1.34,0.00,1.34,1.34
it-SVR-GP,0.73,0.00,0.73,0.73,1.36,0.00,1.36,1.36
SVR-BNN,0.91,0.28,0.61,1.35,13.86,3.16,9.73,16.94
it-SVR-BNN,0.92,0.14,0.79,1.15,16.01,10.79,4.82,27.98
GP,17.66,0.00,17.66,17.66,8.19,0.00,8.19,8.19
BNN,5.61,1.08,4.66,6.78,22.49,5.88,16.81,29.19
SPGP,1.21,0.00,1.21,1.21,1.59,0.00,1.59,1.59
BaMbANN,4.39,2.45,2.10,7.25,26.47,31.34,4.51,76.45


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/toy_interp.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,1.16,0.00,1.16,1.16,inf,-,inf,inf
GP,0.18,0.00,0.18,0.18,0.34,0.00,0.34,0.34
BNN,0.81,0.02,0.80,0.84,2.40,0.43,1.68,2.81
LLS-GP,0.16,0.00,0.16,0.16,0.34,0.00,0.34,0.34
LLS-BNN,0.50,0.39,0.17,1.16,inf,-,-0.37,inf
SPGP,0.16,0.00,0.16,0.16,0.34,0.00,0.34,0.34
BaMbANN,0.45,0.35,0.12,0.84,1.28,1.90,-0.09,3.87


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/toy_interp_w_noise.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,1.29,0.00,1.29,1.29,inf,-,inf,inf
LLS-GP,0.52,0.00,0.52,0.52,0.76,0.00,0.76,0.76
it-LLS-GP,0.52,0.00,0.52,0.52,0.76,0.00,0.76,0.76
LLS-BNN,0.74,0.31,0.52,1.29,inf,-,2.63,inf
it-LLS-BNN,0.52,0.02,0.51,0.56,9.13,3.44,5.13,12.48
SVR,1.39,0.00,1.39,1.39,inf,-,inf,inf
SVR-GP,0.52,0.00,0.52,0.52,0.76,0.00,0.76,0.76
it-SVR-GP,0.52,0.00,0.52,0.52,0.76,0.00,0.76,0.76
SVR-BNN,0.52,0.01,0.51,0.52,19.23,5.31,14.13,28.25
it-SVR-BNN,0.51,0.00,0.50,0.51,13.51,5.62,4.16,17.35
GP,0.52,0.00,0.52,0.52,0.77,0.00,0.77,0.77
BNN,0.96,0.02,0.95,0.99,2.74,0.32,2.30,3.11
SPGP,0.52,0.00,0.52,0.52,0.76,0.00,0.76,0.76
BaMbANN,0.71,0.25,0.51,0.98,2.62,1.94,0.96,4.98


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/vda_ar.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax,outputdim
LLS,3.96,0.00,3.96,3.96,inf,-,inf,inf,0
LLS-GP,3.60,0.00,3.60,3.60,2.52,0.00,2.52,2.52,0
it-LLS-GP,3.50,0.00,3.50,3.50,2.56,0.00,2.56,2.56,0
LLS-BNN,1.69,0.16,1.47,1.90,4.74,1.91,2.55,7.18,0
it-LLS-BNN,1.81,0.14,1.73,2.05,7.37,3.15,5.54,12.95,0
SVR,4.44,0.00,4.44,4.44,inf,-,inf,inf,0
SVR-GP,1.77,0.00,1.77,1.77,2.30,0.00,2.30,2.30,0
it-SVR-GP,1.80,0.00,1.80,1.80,2.35,0.00,2.35,2.35,0
SVR-BNN,1.72,0.14,1.57,1.95,5.54,2.28,3.00,9.19,0
it-SVR-BNN,1.59,0.10,1.45,1.72,4.07,1.03,3.08,5.63,0
GP,1.86,0.00,1.86,1.86,2.09,0.00,2.09,2.09,0
BNN,5.02,0.36,4.42,5.31,3.02,0.04,2.98,3.09,0
SPGP,1.07,0.00,1.07,1.07,1.59,0.00,1.59,1.59,0
BaMbANN,2.60,0.08,2.52,2.74,3.76,0.65,3.39,4.92,0
SPGP-from-zeroes,2.70,0.00,2.70,2.70,2.56,0.00,2.56,2.56,0


==> 19_TechReport_SemiParametricModelling-master (copy)/csvs/vda_instant.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax,outputdim
LLS,3.96,0.00,3.96,3.96,inf,-,inf,inf,0
LLS-GP,3.85,0.00,3.85,3.85,2.83,0.00,2.83,2.83,0
it-LLS-GP,3.31,0.00,3.31,3.31,2.65,0.00,2.65,2.65,0
LLS-BNN,1.94,0.15,1.68,2.08,6.39,0.90,5.11,7.64,0
it-LLS-BNN,2.11,0.12,1.95,2.24,7.47,1.49,5.99,9.48,0
SVR,4.44,0.00,4.44,4.44,inf,-,inf,inf,0
SVR-GP,3.99,0.00,3.99,3.99,2.80,0.00,2.80,2.80,0
it-SVR-GP,3.97,0.00,3.97,3.97,2.81,0.00,2.81,2.81,0
SVR-BNN,2.09,0.07,2.03,2.22,7.58,2.66,5.22,12.00,0
it-SVR-BNN,2.06,0.13,1.89,2.24,8.83,0.85,7.67,9.97,0
GP,5.52,0.00,5.52,5.52,2.54,0.00,2.54,2.54,0
BNN,3.96,0.63,3.26,4.76,2.91,0.07,2.84,3.01,0
SPGP,3.22,0.00,3.22,3.22,2.62,0.00,2.62,2.62,0
BaMbANN,3.06,0.18,2.92,3.37,9.54,3.46,6.05,15.25,0
SPGP-from-zeroes,3.22,0.00,3.22,3.22,2.62,0.00,2.62,2.62,0


==> 19_TechReport_SemiParametricModelling-master (copy)/parametric_models/simdyn.txt <==
### Model exported from: simdyn.yaml

### linear_in_parameters: True
###
### This is a linear-in-parameters model. It computes the
### output as matrix product Phi(x)*w with w being the
### vector of model coefficients, x the vector of inputs
### for computing the regressor matrix Phi and y the output
### vector:
###
### y = Phi(x)*w
###


### Input Symbols (==x)
###
[q1, q2, q3, QP1, QP2, QP3, QDP1, QDP2, QDP3]

### Coefficient Names (just some names to put on w)
###
['FS1', 'FS2', 'FS3', 'FV1', 'FV2', 'FV3', 'IA2', 'IA3', 'MX3', 'MXR1', 'MXR2', 'MY1', 'MY2', 'MY3', 'ZZ3', 'ZZR1', 'ZZR2']

### Phi matrix: Phi[i,j] == Phi_i_j
###
Phi_0_0 = sign(QP1)
Phi_0_1 = 0
Phi_0_2 = 0
Phi_0_3 = QP1
Phi_0_4 = 0
Phi_0_5 = 0
Phi_0_6 = 0
Phi_0_7 = 0
Phi_0_8 = 1.0*(-(QDP1 + QDP2 + QDP3)*sin(q3) - (QP1 + QP2 + QP3)**2*cos(q3))*sin(q2) + 1.0*((QDP1 + QDP2 + QDP3)*cos(q3) - (QP1 + QP2 + QP3)**2*sin(q3))*cos(q2) + 1.0*(QDP1 + QDP2 + QDP3)*cos(q3) - 1.0*(QP1 + QP2 + QP3)**2*sin(q3) - ((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*sin(q3) + (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*cos(q3)
Phi_0_9 = 9.81*cos(q1)
Phi_0_10 = 1.0*(QDP1 + QDP2)*cos(q2) + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - 1.0*(QP1 + QP2)**2*sin(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2)
Phi_0_11 = -9.81*sin(q1)
Phi_0_12 = -1.0*(QDP1 + QDP2)*sin(q2) - (1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2)
Phi_0_13 = 1.0*(-(QDP1 + QDP2 + QDP3)*sin(q3) - (QP1 + QP2 + QP3)**2*cos(q3))*cos(q2) - 1.0*((QDP1 + QDP2 + QDP3)*cos(q3) - (QP1 + QP2 + QP3)**2*sin(q3))*sin(q2) - 1.0*(QDP1 + QDP2 + QDP3)*sin(q3) - 1.0*(QP1 + QP2 + QP3)**2*cos(q3) - ((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*cos(q3) - (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*sin(q3)
Phi_0_14 = QDP1 + QDP2 + QDP3
Phi_0_15 = QDP1
Phi_0_16 = QDP1 + QDP2
Phi_1_0 = 0
Phi_1_1 = sign(QP2)
Phi_1_2 = 0
Phi_1_3 = 0
Phi_1_4 = QP2
Phi_1_5 = 0
Phi_1_6 = QDP2
Phi_1_7 = 0
Phi_1_8 = 1.0*(QDP1 + QDP2 + QDP3)*cos(q3) - 1.0*(QP1 + QP2 + QP3)**2*sin(q3) - ((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*sin(q3) + (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*cos(q3)
Phi_1_9 = 0
Phi_1_10 = (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2)
Phi_1_11 = 0
Phi_1_12 = -(1.0*QDP1 + 9.81*cos(q1))*sin(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2)
Phi_1_13 = -1.0*(QDP1 + QDP2 + QDP3)*sin(q3) - 1.0*(QP1 + QP2 + QP3)**2*cos(q3) - ((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*cos(q3) - (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*sin(q3)
Phi_1_14 = QDP1 + QDP2 + QDP3
Phi_1_15 = 0
Phi_1_16 = QDP1 + QDP2
Phi_2_0 = 0
Phi_2_1 = 0
Phi_2_2 = sign(QP3)
Phi_2_3 = 0
Phi_2_4 = 0
Phi_2_5 = QP3
Phi_2_6 = 0
Phi_2_7 = QDP3
Phi_2_8 = -((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*sin(q3) + (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*cos(q3)
Phi_2_9 = 0
Phi_2_10 = 0
Phi_2_11 = 0
Phi_2_12 = 0
Phi_2_13 = -((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*cos(q3) - (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*sin(q3)
Phi_2_14 = QDP1 + QDP2 + QDP3
Phi_2_15 = 0
Phi_2_16 = 0


==> 19_TechReport_SemiParametricModelling-master (copy)/parametric_models/toy.txt <==
### Model exported from: toy.yaml

### linear_in_parameters: True
###
### This is a linear-in-parameters model. It computes the
### output as matrix product Phi(x)*w with w being the
### vector of model coefficients, x the vector of inputs
### for computing the regressor matrix Phi and y the output
### vector:
###
### y = Phi(x)*w
###


### Input Symbols (==x)
###
[x]

### Coefficient Names (just some names to put on w)
###
[m_sin_amplitude, m_lin_slope, m_offset, m_squared_amplitude]

### Phi matrix: Phi[i,j] == Phi_i_j
###
Phi_0_0 = sin(2*x)
Phi_0_1 = x
Phi_0_2 = 1.00000000000000
Phi_0_3 = 0.09*x**2


==> 19_TechReport_SemiParametricModelling-master (copy)/parametric_models/via_auto_regressive.txt <==
### Model exported from: via_auto_regressive.yaml

### linear_in_parameters: True
###
### This is a linear-in-parameters model. It computes the
### output as matrix product Phi(x)*w with w being the
### vector of model coefficients, x the vector of inputs
### for computing the regressor matrix Phi and y the output
### vector:
###
### y = Phi(x)*w
###


### Input Symbols (==x)
###
[x_0, x_1, x_2, x_3, x_4, x_5, x_6, x_7, x_8, x_9]

### Coefficient Names (just some names to put on w)
###
['K', 'D']

### Phi matrix: Phi[i,j] == Phi_i_j
###
Phi_0_0 = x_0
Phi_0_1 = x_1


==> 19_TechReport_SemiParametricModelling-master (copy)/parametric_models/via_instantaneous.txt <==
### Model exported from: via_instantaneous.yaml

### linear_in_parameters: True
###
### This is a linear-in-parameters model. It computes the
### output as matrix product Phi(x)*w with w being the
### vector of model coefficients, x the vector of inputs
### for computing the regressor matrix Phi and y the output
### vector:
###
### y = Phi(x)*w
###


### Input Symbols (==x)
###
[x_0, x_1]

### Coefficient Names (just some names to put on w)
###
['K', 'D']

### Phi matrix: Phi[i,j] == Phi_i_j
###
Phi_0_0 = x_0
Phi_0_1 = x_1


==> 19_TechReport_SemiParametricModelling-master (copy)/scripts/parametric_models/simdyn.yaml <==
name: sympy_ffnn.utils.SymoroRobotLinearDynamicIdentification
parameters:
  symoro_par_filename: /home/ried_sa/symoro-robots/my_planar_robot_v3/my_planar_robot_v3.par
  geometric_params:
    D2: 1.0
    D3: 1.0
  gravity_params:
    G1: 0.0
    G2: -9.81
    G3: 0.0

==> 19_TechReport_SemiParametricModelling-master (copy)/scripts/parametric_models/toy.yaml <==
name: sympy_ffnn.utils.ExampleLinearParametricModel
parameters: {}

==> 19_TechReport_SemiParametricModelling-master (copy)/scripts/parametric_models/via_auto_regressive.yaml <==
name: sympy_ffnn.utils.AR_VDA_Parametric_Model
parameters:
  N: 10

==> 19_TechReport_SemiParametricModelling-master (copy)/scripts/parametric_models/via_instantaneous.yaml <==
name: sympy_ffnn.utils.AR_VDA_Parametric_Model
parameters:
  N: 2

==> csvs/best_marked_bold/simdyn_stats_exp_extrap_SENSING_dim_0.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,35.27,0.00,35.27,35.27,inf,-,inf,inf
GP,87.85,4.53,79.10,90.04,8.39,0.03,8.33,8.41
BNN,37.57,0.71,36.48,38.24,5.96,0.16,5.82,6.25
LLS-GP,29.81,0.23,29.37,29.91,\textbf{4.91},0.01,4.89,4.91
LLS-BNN,61.44,2.43,57.38,63.70,inf,-,inf,inf
SPGP,\textbf{27.53},0.01,27.51,27.53,5.02,0.00,5.02,5.02
BaMbANN,35.73,0.19,35.53,36.05,inf,-,inf,inf


==> csvs/best_marked_bold/simdyn_stats_exp_extrap_SENSING_dim_1.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,14.90,0.00,14.90,14.90,inf,-,inf,inf
GP,40.74,1.52,37.80,41.48,5.09,0.04,5.02,5.11
BNN,15.33,0.14,15.11,15.54,4.87,0.12,4.69,5.06
LLS-GP,16.63,0.06,16.52,16.66,4.36,0.01,4.34,4.37
LLS-BNN,26.22,2.99,23.68,31.70,inf,-,27.32,inf
SPGP,16.05,0.00,16.05,16.05,\textbf{4.21},0.00,4.21,4.21
BaMbANN,\textbf{14.79},0.02,14.77,14.81,16.47,1.92,13.86,19.58


==> csvs/best_marked_bold/simdyn_stats_exp_extrap_SENSING_dim_2.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,13.60,0.00,13.60,13.60,inf,-,inf,inf
GP,24.08,3.21,17.88,25.63,4.70,0.19,4.33,4.79
BNN,13.91,0.27,13.73,14.42,9.03,0.57,8.23,9.83
LLS-GP,\textbf{11.55},0.03,11.53,11.61,4.18,0.01,4.16,4.18
LLS-BNN,23.91,1.02,22.76,25.47,inf,-,25.88,inf
SPGP,14.61,0.01,14.60,14.62,\textbf{4.14},0.00,4.14,4.14
BaMbANN,13.56,0.01,13.54,13.57,inf,-,inf,inf


==> csvs/best_marked_bold/simdyn_stats_exp_interp_SENSING_dim_0.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,40.46,0.00,40.46,40.46,inf,-,inf,inf
GP,37.39,3.34,30.95,39.00,5.74,0.31,5.14,5.88
BNN,41.96,0.22,41.57,42.20,6.94,0.30,6.60,7.37
LLS-GP,39.51,0.29,38.94,39.65,5.79,0.01,5.77,5.80
LLS-BNN,55.11,0.89,53.91,56.50,inf,-,inf,inf
SPGP,\textbf{28.53},0.01,28.52,28.55,\textbf{5.17},0.00,5.17,5.17
BaMbANN,40.51,0.14,40.28,40.70,inf,-,inf,inf


==> csvs/best_marked_bold/simdyn_stats_exp_interp_SENSING_dim_1.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,14.88,0.00,14.88,14.88,inf,-,inf,inf
GP,22.60,2.84,17.12,23.97,4.61,0.18,4.27,4.69
BNN,15.20,0.15,14.97,15.34,4.83,0.09,4.69,4.94
LLS-GP,18.13,0.10,17.94,18.18,4.39,0.01,4.37,4.39
LLS-BNN,22.70,0.13,22.46,22.81,inf,-,24.66,inf
SPGP,16.36,0.00,16.36,16.37,\textbf{4.22},0.00,4.22,4.22
BaMbANN,\textbf{14.76},0.02,14.73,14.79,16.20,1.08,14.88,17.95


==> csvs/best_marked_bold/simdyn_stats_exp_interp_SENSING_dim_2.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,13.61,0.00,13.61,13.61,inf,-,inf,inf
GP,20.63,2.96,14.91,22.06,4.53,0.19,4.17,4.62
BNN,13.80,0.23,13.66,14.24,9.20,0.50,8.45,9.75
LLS-GP,\textbf{10.46},0.05,10.43,10.56,\textbf{4.05},0.00,4.04,4.06
LLS-BNN,22.20,0.47,21.65,22.91,28.61,3.46,23.37,33.22
SPGP,15.01,0.00,15.01,15.02,4.14,0.00,4.14,4.14
BaMbANN,13.54,0.01,13.53,13.55,inf,-,74.13,inf


==> csvs/best_marked_bold/toy_extrap_w_noise.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,1.63,0.00,1.63,1.63,inf,-,inf,inf
GP,17.66,0.00,17.66,17.66,8.19,0.00,8.19,8.19
BNN,5.61,1.08,4.66,6.78,22.49,5.88,16.81,29.19
LLS-GP,1.57,0.00,1.57,1.57,1.87,0.00,1.87,1.87
LLS-BNN,1.97,0.82,1.07,2.89,inf,-,16.51,inf
SPGP,\textbf{1.21},0.00,1.21,1.21,\textbf{1.59},0.00,1.59,1.59
BaMbANN,4.39,2.45,2.10,7.25,26.47,31.34,4.51,76.45


==> csvs/best_marked_bold/toy_interp_w_noise.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,1.29,0.00,1.29,1.29,inf,-,inf,inf
GP,\textbf{0.52},0.00,0.52,0.52,\textbf{0.77},0.00,0.77,0.77
BNN,0.96,0.02,0.95,0.99,2.74,0.32,2.30,3.11
LLS-GP,\textbf{0.52},0.00,0.52,0.52,\textbf{0.76},0.00,0.76,0.76
LLS-BNN,0.74,0.31,0.52,1.29,inf,-,2.63,inf
SPGP,\textbf{0.52},0.00,0.52,0.52,\textbf{0.76},0.00,0.76,0.76
BaMbANN,0.71,0.25,0.51,0.98,2.62,1.94,0.96,4.98


==> csvs/best_marked_bold/vda_ar.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,3.96,0.00,3.96,3.96,inf,-,inf,inf
GP,1.86,0.00,1.86,1.86,\textbf{2.09},0.00,2.09,2.09
BNN,5.02,0.36,4.42,5.31,3.02,0.04,2.98,3.09
LLS-GP,3.60,0.00,3.60,3.60,2.52,0.00,2.52,2.52
LLS-BNN,\textbf{1.69},0.16,1.47,1.90,4.74,1.91,2.55,7.18
SPGP,2.70,0.00,2.70,2.70,2.56,0.00,2.56,2.56
BaMbANN,2.60,0.08,2.52,2.74,3.76,0.65,3.39,4.92


==> csvs/best_marked_bold/vda_instant.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,3.96,0.00,3.96,3.96,inf,-,inf,inf
GP,5.52,0.00,5.52,5.52,\textbf{2.54},0.00,2.54,2.54
BNN,3.96,0.63,3.26,4.76,2.91,0.07,2.84,3.01
LLS-GP,3.85,0.00,3.85,3.85,2.83,0.00,2.83,2.83
LLS-BNN,\textbf{1.94},0.15,1.68,2.08,6.39,0.90,5.11,7.64
SPGP,3.22,0.00,3.22,3.22,2.62,0.00,2.62,2.62
BaMbANN,3.06,0.18,2.92,3.37,9.54,3.46,6.05,15.25


==> csvs/simdyn_stats_exp_extrap_SENSING.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax,outputdim
LLS-simulated,35.76,-,35.76,35.76,inf,-,inf,inf,0
LLS-simulated,14.94,-,14.94,14.94,inf,-,inf,inf,1
LLS-simulated,13.72,-,13.72,13.72,inf,-,inf,inf,2
LLS-prior,37.22,-,37.22,37.22,inf,-,inf,inf,0
LLS-prior,16.44,-,16.44,16.44,inf,-,inf,inf,1
LLS-prior,13.85,-,13.85,13.85,inf,-,inf,inf,2
LLS,35.27,0.00,35.27,35.27,inf,-,inf,inf,0
LLS,14.90,0.00,14.90,14.90,inf,-,inf,inf,1
LLS,13.60,0.00,13.60,13.60,inf,-,inf,inf,2
LLS-GP,29.81,0.24,29.37,29.91,4.91,0.01,4.89,4.91,0
LLS-GP,16.63,0.06,16.52,16.66,4.36,0.01,4.34,4.37,1
LLS-GP,11.55,0.04,11.53,11.61,4.18,0.01,4.16,4.18,2
LLS-GP-SepKer,35.27,0.00,35.27,35.27,5.02,0.02,4.99,5.04,0
LLS-GP-SepKer,14.90,0.00,14.90,14.90,4.16,0.03,4.12,4.18,1
LLS-GP-SepKer,3.25,1.91,1.16,4.73,2.58,0.89,1.57,3.32,2
it-LLS-GP,33.18,2.95,29.95,35.34,5.08,0.17,4.89,5.20,0
it-LLS-GP,15.49,0.82,14.89,16.39,4.31,0.05,4.28,4.37,1
it-LLS-GP,12.88,1.09,11.69,13.68,4.24,0.01,4.22,4.25,2
LLS-BNN,61.44,2.63,57.38,63.70,inf,-,inf,inf,0
LLS-BNN,26.22,3.23,23.68,31.70,inf,-,27.32,inf,1
LLS-BNN,23.91,1.10,22.76,25.47,inf,-,25.88,inf,2
it-LLS-BNN,55.95,3.03,52.28,60.72,inf,-,inf,inf,0
it-LLS-BNN,28.37,2.05,25.86,30.85,inf,-,31.43,inf,1
it-LLS-BNN,24.44,1.21,23.11,25.51,inf,-,24.99,inf,2
SVR,35.53,0.00,35.53,35.53,inf,-,inf,inf,0
SVR,15.02,0.00,15.02,15.02,inf,-,inf,inf,1
SVR,13.60,0.00,13.60,13.60,inf,-,inf,inf,2
SVR-GP,35.53,0.00,35.53,35.53,5.21,0.00,5.21,5.21,0
SVR-GP,15.02,0.00,15.02,15.02,4.28,0.00,4.28,4.28,1
SVR-GP,13.60,0.00,13.60,13.60,4.25,0.00,4.25,4.25,2
SVR-GP-SepKer,35.53,0.00,35.53,35.53,5.01,0.03,4.99,5.05,0
SVR-GP-SepKer,15.02,0.00,15.02,15.02,4.18,0.05,4.13,4.24,1
SVR-GP-SepKer,1.52,0.41,1.18,2.04,2.28,0.87,1.58,3.37,2
it-SVR-GP,36.68,1.59,35.52,38.42,5.28,0.09,5.21,5.38,0
it-SVR-GP,15.17,0.21,15.02,15.40,4.33,0.06,4.28,4.39,1
it-SVR-GP,13.57,0.04,13.53,13.60,4.29,0.06,4.25,4.35,2
SVR-BNN,55.99,6.99,49.10,65.66,inf,-,inf,inf,0
SVR-BNN,27.88,3.18,24.52,31.46,inf,-,25.67,inf,1
SVR-BNN,24.95,2.68,22.78,28.03,inf,-,27.28,inf,2
it-SVR-BNN,60.72,12.81,44.97,78.88,inf,-,inf,inf,0
it-SVR-BNN,32.06,0.58,31.16,32.58,inf,-,26.69,inf,1
it-SVR-BNN,25.12,1.72,23.41,27.73,inf,-,28.27,inf,2
GP,87.85,4.89,79.10,90.04,8.39,0.03,8.33,8.41,0
GP,40.74,1.65,37.80,41.48,5.09,0.04,5.02,5.11,1
GP,24.08,3.47,17.88,25.63,4.70,0.21,4.33,4.79,2
GP-SepKer,38.80,0.32,38.42,39.29,5.09,0.03,5.07,5.13,0
GP-SepKer,15.34,0.14,15.18,15.47,4.24,0.04,4.18,4.30,1
GP-SepKer,0.86,0.00,0.86,0.87,1.27,0.00,1.26,1.28,2
BNN,37.57,0.77,36.48,38.24,5.96,0.17,5.82,6.25,0
BNN,15.33,0.15,15.11,15.54,4.87,0.13,4.69,5.06,1
BNN,13.91,0.29,13.73,14.42,9.03,0.61,8.23,9.83,2
SPGP,27.53,0.01,27.51,27.53,5.02,0.00,5.02,5.02,0
SPGP,16.05,0.00,16.05,16.05,4.21,0.00,4.21,4.21,1
SPGP,14.61,0.01,14.60,14.62,4.14,0.00,4.14,4.14,2
SPGP-SepKer,27.25,0.00,27.25,27.25,4.80,0.00,4.80,4.80,0
SPGP-SepKer,12.26,0.00,12.26,12.26,3.96,0.00,3.96,3.96,1
SPGP-SepKer,13.70,0.00,13.70,13.70,4.04,0.00,4.04,4.04,2
SPGP-from-ones,36.66,0.00,36.66,36.66,5.65,0.00,5.65,5.65,0
SPGP-from-ones,14.38,0.00,14.38,14.38,4.16,0.00,4.16,4.16,1
SPGP-from-ones,13.42,0.00,13.42,13.42,4.13,0.00,4.13,4.13,2
BaMbANN,35.73,0.21,35.53,36.05,inf,-,inf,inf,0
BaMbANN,14.79,0.02,14.77,14.81,16.47,2.07,13.86,19.58,1
BaMbANN,13.56,0.01,13.54,13.57,inf,-,inf,inf,2


==> csvs/simdyn_stats_exp_extrap_SENSING_dist_local.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax,outputdim
LLS-simulated,32.95,-,32.95,32.95,inf,-,inf,inf,0
LLS-simulated,6.09,-,6.09,6.09,inf,-,inf,inf,1
LLS-simulated,0.78,-,0.78,0.78,inf,-,inf,inf,2
LLS-prior,34.58,-,34.58,34.58,inf,-,inf,inf,0
LLS-prior,9.54,-,9.54,9.54,inf,-,inf,inf,1
LLS-prior,1.29,-,1.29,1.29,inf,-,inf,inf,2
LLS,32.36,0.00,32.36,32.36,inf,-,inf,inf,0
LLS,6.09,0.00,6.09,6.09,inf,-,inf,inf,1
LLS,0.88,0.00,0.88,0.88,inf,-,inf,inf,2
LLS-GP,31.22,0.00,31.22,31.22,6.22,0.00,6.22,6.22,0
LLS-GP,9.21,0.00,9.21,9.21,4.14,0.00,4.14,4.14,1
LLS-GP,2.06,0.00,2.06,2.06,3.96,0.00,3.96,3.96,2
LLS-GP-SepKer,32.36,0.00,32.36,32.36,4.90,0.00,4.90,4.90,0
LLS-GP-SepKer,6.44,1.09,5.73,8.37,3.50,0.16,3.23,3.67,1
LLS-GP-SepKer,0.88,0.00,0.88,0.88,1.29,0.00,1.29,1.30,2
it-LLS-GP,31.32,0.00,31.32,31.32,6.24,0.00,6.24,6.24,0
it-LLS-GP,9.25,0.00,9.25,9.25,4.14,0.00,4.14,4.14,1
it-LLS-GP,2.07,0.00,2.07,2.07,3.96,0.00,3.96,3.96,2
LLS-BNN,41.66,7.49,34.89,53.34,inf,-,inf,inf,0
LLS-BNN,12.56,2.26,9.87,15.19,inf,-,40.43,inf,1
LLS-BNN,1.87,0.21,1.68,2.13,inf,-,21.28,inf,2
it-LLS-BNN,41.42,4.06,35.85,45.66,inf,-,inf,inf,0
it-LLS-BNN,13.15,2.29,10.37,16.29,inf,-,23.25,inf,1
it-LLS-BNN,1.83,0.20,1.65,2.14,27.38,4.27,20.41,31.16,2
SVR,32.72,0.00,32.72,32.72,inf,-,inf,inf,0
SVR,6.04,0.00,6.04,6.04,inf,-,inf,inf,1
SVR,0.78,0.00,0.78,0.78,inf,-,inf,inf,2
SVR-GP,32.69,0.01,32.69,32.70,5.31,0.00,5.31,5.31,0
SVR-GP,6.04,0.00,6.04,6.05,3.93,0.00,3.93,3.93,1
SVR-GP,0.78,0.00,0.78,0.78,3.88,0.00,3.88,3.88,2
SVR-GP-SepKer,32.72,0.00,32.72,32.72,4.91,0.01,4.91,4.92,0
SVR-GP-SepKer,5.87,0.28,5.38,6.03,3.19,0.05,3.10,3.22,1
SVR-GP-SepKer,0.78,0.00,0.78,0.78,1.17,0.00,1.17,1.17,2
it-SVR-GP,32.68,0.00,32.68,32.68,5.31,0.00,5.31,5.31,0
it-SVR-GP,6.05,0.00,6.05,6.05,3.93,0.00,3.93,3.93,1
it-SVR-GP,0.80,0.01,0.78,0.81,3.88,0.00,3.88,3.88,2
SVR-BNN,37.45,3.24,33.00,40.91,inf,-,inf,inf,0
SVR-BNN,12.17,1.04,11.11,13.82,inf,-,inf,inf,1
SVR-BNN,1.87,0.06,1.80,1.93,inf,-,22.90,inf,2
it-SVR-BNN,42.94,5.38,36.46,50.22,inf,-,inf,inf,0
it-SVR-BNN,13.58,1.53,11.98,15.31,inf,-,32.21,inf,1
it-SVR-BNN,1.81,0.13,1.67,2.00,inf,-,25.19,inf,2
GP,112.80,4.46,109.54,117.69,10.81,1.92,8.71,12.21,0
GP,49.31,3.18,46.99,52.80,5.41,0.03,5.39,5.44,1
GP,12.59,0.44,12.27,13.07,4.37,0.29,4.16,4.69,2
GP-SepKer,35.94,0.06,35.86,36.03,5.00,0.00,5.00,5.00,0
GP-SepKer,12.36,2.79,10.03,17.20,4.59,0.62,4.06,5.64,1
GP-SepKer,0.76,0.01,0.75,0.77,1.15,0.01,1.13,1.16,2
BNN,33.00,0.58,32.24,33.66,5.81,0.10,5.66,5.89,0
BNN,6.45,0.18,6.26,6.68,3.33,0.03,3.30,3.36,1
BNN,1.05,0.06,0.97,1.14,1.88,0.03,1.83,1.91,2
SPGP,24.76,0.00,24.76,24.77,5.15,0.00,5.15,5.15,0
SPGP,7.17,0.01,7.16,7.19,3.68,0.00,3.67,3.68,1
SPGP,1.07,0.01,1.05,1.07,3.54,0.00,3.54,3.54,2
SPGP-SepKer,31.81,0.00,31.81,31.81,5.25,0.00,5.25,5.25,0
SPGP-SepKer,6.67,0.00,6.67,6.67,3.32,0.00,3.32,3.32,1
SPGP-SepKer,0.76,0.00,0.76,0.76,1.15,0.00,1.15,1.15,2
SPGP-from-ones,24.00,0.00,23.99,24.00,5.35,0.00,5.35,5.35,0
SPGP-from-ones,6.35,0.00,6.35,6.35,3.56,0.00,3.56,3.56,1
SPGP-from-ones,2.13,0.00,2.13,2.13,3.44,0.00,3.44,3.44,2
BaMbANN,32.64,7.52,25.02,43.06,inf,-,5.33,inf,0
BaMbANN,6.08,0.05,6.03,6.13,5.59,2.14,3.78,9.07,1
BaMbANN,0.83,0.06,0.79,0.92,1.36,0.07,1.27,1.43,2


==> csvs/simdyn_stats_exp_interp_SENSING.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax,outputdim
LLS-simulated,41.43,-,41.43,41.43,inf,-,inf,inf,0
LLS-simulated,14.92,-,14.92,14.92,inf,-,inf,inf,1
LLS-simulated,13.72,-,13.72,13.72,inf,-,inf,inf,2
LLS-prior,42.20,-,42.20,42.20,inf,-,inf,inf,0
LLS-prior,16.39,-,16.39,16.39,inf,-,inf,inf,1
LLS-prior,13.86,-,13.86,13.86,inf,-,inf,inf,2
LLS,40.46,0.00,40.46,40.46,inf,-,inf,inf,0
LLS,14.88,0.00,14.88,14.88,inf,-,inf,inf,1
LLS,13.61,0.00,13.61,13.61,inf,-,inf,inf,2
LLS-GP,39.51,0.32,38.94,39.65,5.79,0.01,5.77,5.80,0
LLS-GP,18.13,0.11,17.94,18.18,4.39,0.01,4.37,4.39,1
LLS-GP,10.46,0.06,10.43,10.56,4.05,0.00,4.04,4.06,2
LLS-GP-SepKer,40.46,0.00,40.46,40.46,5.24,0.07,5.12,5.29,0
LLS-GP-SepKer,14.88,0.00,14.88,14.88,4.16,0.03,4.12,4.18,1
LLS-GP-SepKer,3.24,1.91,1.15,4.73,2.58,0.89,1.56,3.32,2
it-LLS-GP,39.86,0.76,39.02,40.42,5.57,0.03,5.55,5.60,0
it-LLS-GP,15.98,1.52,14.87,17.65,4.32,0.05,4.28,4.37,1
it-LLS-GP,12.46,1.67,10.63,13.68,4.20,0.07,4.12,4.25,2
LLS-BNN,55.11,0.96,53.91,56.50,inf,-,inf,inf,0
LLS-BNN,22.70,0.14,22.46,22.81,inf,-,24.66,inf,1
LLS-BNN,22.20,0.50,21.65,22.91,28.61,3.73,23.37,33.22,2
it-LLS-BNN,52.37,2.84,49.03,56.49,inf,-,inf,inf,0
it-LLS-BNN,23.02,0.23,22.66,23.27,inf,-,27.75,inf,1
it-LLS-BNN,22.72,0.75,21.88,23.68,inf,-,23.74,inf,2
SVR,40.99,0.00,40.99,40.99,inf,-,inf,inf,0
SVR,14.97,0.00,14.97,14.97,inf,-,inf,inf,1
SVR,13.60,0.00,13.60,13.60,inf,-,inf,inf,2
SVR-GP,40.99,0.00,40.99,40.99,5.58,0.00,5.58,5.58,0
SVR-GP,14.97,0.00,14.97,14.97,4.28,0.00,4.28,4.28,1
SVR-GP,13.60,0.00,13.60,13.60,4.25,0.00,4.25,4.25,2
SVR-GP-SepKer,40.99,0.00,40.99,40.99,5.20,0.07,5.16,5.32,0
SVR-GP-SepKer,14.97,0.00,14.97,14.97,4.18,0.05,4.13,4.24,1
SVR-GP-SepKer,1.51,0.41,1.18,2.03,2.28,0.87,1.58,3.37,2
it-SVR-GP,41.74,1.03,40.99,42.86,5.59,0.01,5.58,5.60,0
it-SVR-GP,15.21,0.33,14.97,15.57,4.32,0.05,4.28,4.37,1
it-SVR-GP,13.53,0.09,13.44,13.60,4.28,0.04,4.25,4.32,2
SVR-BNN,50.49,1.74,48.68,53.09,inf,-,inf,inf,0
SVR-BNN,22.98,0.32,22.58,23.29,inf,-,21.62,inf,1
SVR-BNN,22.12,1.26,20.80,23.85,30.70,1.92,28.20,33.12,2
it-SVR-BNN,51.10,3.04,48.61,55.58,inf,-,inf,inf,0
it-SVR-BNN,23.47,0.65,22.69,24.15,inf,-,24.35,inf,1
it-SVR-BNN,22.43,0.66,21.67,23.27,inf,-,25.35,inf,2
GP,37.39,3.60,30.95,39.00,5.74,0.33,5.14,5.88,0
GP,22.60,3.06,17.12,23.97,4.61,0.19,4.27,4.69,1
GP,20.63,3.20,14.91,22.06,4.53,0.20,4.17,4.62,2
GP-SepKer,41.23,0.23,40.94,41.58,5.17,0.04,5.14,5.23,0
GP-SepKer,15.00,0.10,14.89,15.11,4.23,0.04,4.16,4.29,1
GP-SepKer,0.85,0.01,0.85,0.86,1.26,0.00,1.25,1.27,2
BNN,41.96,0.23,41.57,42.20,6.94,0.32,6.60,7.37,0
BNN,15.20,0.17,14.97,15.34,4.83,0.10,4.69,4.94,1
BNN,13.80,0.25,13.66,14.24,9.20,0.54,8.45,9.75,2
SPGP,28.53,0.01,28.52,28.55,5.17,0.00,5.17,5.17,0
SPGP,16.36,0.00,16.36,16.37,4.22,0.00,4.22,4.22,1
SPGP,15.01,0.00,15.01,15.02,4.14,0.00,4.14,4.14,2
SPGP-SepKer,28.58,0.00,28.58,28.58,4.92,0.00,4.92,4.92,0
SPGP-SepKer,10.35,0.00,10.35,10.35,3.86,0.00,3.86,3.86,1
SPGP-SepKer,13.86,0.00,13.86,13.86,4.05,0.00,4.05,4.05,2
SPGP-from-ones,41.57,0.00,41.57,41.57,6.16,0.00,6.16,6.16,0
SPGP-from-ones,14.36,0.00,14.36,14.36,4.16,0.00,4.16,4.16,1
SPGP-from-ones,13.44,0.00,13.44,13.44,4.13,0.00,4.13,4.13,2
BaMbANN,40.51,0.15,40.28,40.70,inf,-,inf,inf,0
BaMbANN,14.76,0.02,14.73,14.79,16.20,1.16,14.88,17.95,1
BaMbANN,13.54,0.01,13.53,13.55,inf,-,74.13,inf,2


==> csvs/simdyn_stats_exp_interp_SENSING_dist_local.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax,outputdim
LLS-simulated,39.42,-,39.42,39.42,inf,-,inf,inf,0
LLS-simulated,6.10,-,6.10,6.10,inf,-,inf,inf,1
LLS-simulated,0.79,-,0.79,0.79,inf,-,inf,inf,2
LLS-prior,40.33,-,40.33,40.33,inf,-,inf,inf,0
LLS-prior,9.50,-,9.50,9.50,inf,-,inf,inf,1
LLS-prior,1.30,-,1.30,1.30,inf,-,inf,inf,2
LLS,38.43,0.00,38.43,38.43,inf,-,inf,inf,0
LLS,6.10,0.00,6.10,6.10,inf,-,inf,inf,1
LLS,0.91,0.00,0.91,0.91,inf,-,inf,inf,2
LLS-GP,28.82,0.00,28.82,28.82,inf,-,inf,inf,0
LLS-GP,5.38,0.00,5.38,5.38,3.17,0.00,3.17,3.17,1
LLS-GP,1.07,0.00,1.07,1.07,2.92,0.00,2.92,2.92,2
LLS-GP-SepKer,38.43,0.00,38.43,38.43,5.09,0.00,5.09,5.10,0
LLS-GP-SepKer,5.50,0.75,4.51,6.04,3.31,0.30,2.95,3.53,1
LLS-GP-SepKer,0.91,0.00,0.91,0.91,1.33,0.00,1.33,1.33,2
it-LLS-GP,29.02,0.00,29.02,29.02,inf,-,inf,inf,0
it-LLS-GP,5.43,0.00,5.43,5.43,3.17,0.00,3.17,3.17,1
it-LLS-GP,1.08,0.00,1.08,1.08,2.92,0.00,2.92,2.92,2
LLS-BNN,44.48,1.74,41.60,45.73,inf,-,inf,inf,0
LLS-BNN,7.69,0.18,7.47,7.94,inf,-,18.86,inf,1
LLS-BNN,1.62,0.10,1.47,1.74,inf,-,21.84,inf,2
it-LLS-BNN,45.67,2.18,43.35,47.95,inf,-,inf,inf,0
it-LLS-BNN,7.60,0.36,7.22,8.14,inf,-,18.46,inf,1
it-LLS-BNN,1.61,0.06,1.54,1.69,inf,-,22.83,inf,2
SVR,39.05,0.00,39.05,39.05,inf,-,inf,inf,0
SVR,6.05,0.00,6.05,6.05,inf,-,inf,inf,1
SVR,0.78,0.00,0.78,0.78,inf,-,inf,inf,2
SVR-GP,39.07,0.01,39.06,39.08,inf,-,inf,inf,0
SVR-GP,6.06,0.00,6.06,6.06,3.93,0.00,3.93,3.93,1
SVR-GP,0.78,0.00,0.78,0.78,3.88,0.00,3.88,3.88,2
SVR-GP-SepKer,39.05,0.00,39.05,39.05,5.11,0.01,5.09,5.12,0
SVR-GP-SepKer,5.88,0.26,5.42,6.03,3.19,0.05,3.11,3.22,1
SVR-GP-SepKer,0.78,0.00,0.78,0.78,1.17,0.00,1.17,1.17,2
it-SVR-GP,39.07,0.00,39.07,39.07,inf,-,inf,inf,0
it-SVR-GP,6.06,0.00,6.06,6.06,3.93,0.00,3.93,3.93,1
it-SVR-GP,0.80,0.01,0.79,0.81,3.88,0.00,3.88,3.88,2
SVR-BNN,43.06,1.04,42.13,44.84,inf,-,inf,inf,0
SVR-BNN,7.44,0.25,7.14,7.82,inf,-,17.52,inf,1
SVR-BNN,1.58,0.07,1.50,1.65,inf,-,24.93,inf,2
it-SVR-BNN,42.83,1.49,40.91,44.26,inf,-,inf,inf,0
it-SVR-BNN,7.79,0.39,7.36,8.31,inf,-,19.52,inf,1
it-SVR-BNN,1.55,0.06,1.49,1.63,inf,-,25.35,inf,2
GP,53.52,10.37,45.95,64.88,inf,-,inf,inf,0
GP,23.79,6.44,19.09,30.84,4.46,0.33,4.22,4.83,1
GP,3.00,0.23,2.84,3.25,3.38,0.15,3.27,3.55,2
GP-SepKer,38.87,0.03,38.84,38.91,5.08,0.00,5.08,5.09,0
GP-SepKer,5.46,0.04,5.41,5.50,3.09,0.01,3.08,3.11,1
GP-SepKer,0.76,0.01,0.75,0.77,1.15,0.01,1.13,1.16,2
BNN,38.91,0.15,38.69,39.11,7.03,0.35,6.54,7.37,0
BNN,6.26,0.12,6.10,6.40,3.30,0.02,3.27,3.31,1
BNN,1.02,0.03,0.96,1.05,1.84,0.03,1.81,1.88,2
SPGP,19.07,0.00,19.06,19.07,4.67,0.00,4.67,4.67,0
SPGP,5.51,0.00,5.51,5.52,3.48,0.00,3.48,3.48,1
SPGP,0.92,0.00,0.92,0.92,3.37,0.00,3.37,3.37,2
SPGP-SepKer,22.54,0.00,22.54,22.54,4.62,0.00,4.62,4.62,0
SPGP-SepKer,4.58,0.00,4.58,4.58,2.98,0.00,2.98,2.98,1
SPGP-SepKer,0.76,0.00,0.76,0.76,1.15,0.00,1.15,1.15,2
SPGP-from-ones,22.87,0.00,22.87,22.87,5.39,0.00,5.39,5.39,0
SPGP-from-ones,5.21,0.00,5.21,5.21,3.41,0.00,3.41,3.41,1
SPGP-from-ones,1.22,0.00,1.22,1.22,3.30,0.00,3.30,3.30,2
BaMbANN,37.26,1.13,36.30,38.64,inf,-,7.31,inf,0
BaMbANN,6.06,0.05,6.02,6.16,6.53,3.12,3.80,11.61,1
BaMbANN,0.80,0.01,0.79,0.82,1.31,0.07,1.23,1.41,2


==> csvs/stats_latex.csv <==
method,dim,rmse,std.dev,nllh,std.dev
BaMbANN,0,4.48e-01,3.54e-01,1.28e+00,1.90e+00
BaNN,0,8.14e-01,1.91e-02,2.40e+00,4.27e-01
GP,0,1.76e-01,1.36e-13,3.43e-01,1.10e-13
LLS,0,1.16e+00,1.57e-16,inf,-
LLS-BaNN,0,5.02e-01,3.86e-01,inf,-
LLS-GP,0,1.64e-01,6.78e-14,3.36e-01,1.02e-13
SGPG,0,1.63e-01,1.56e-14,3.35e-01,6.73e-14


==> csvs/toy_extrap.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,1.56,0.00,1.56,1.56,inf,-,inf,inf
GP,17.66,0.00,17.66,17.66,8.18,0.00,8.18,8.18
BNN,5.59,1.08,4.64,6.77,22.10,4.38,16.10,26.70
LLS-GP,1.49,0.00,1.49,1.49,1.79,0.00,1.79,1.79
LLS-BNN,1.90,0.85,0.96,2.85,63.94,89.54,10.81,222.65
SPGP,1.11,0.00,1.11,1.11,1.51,0.00,1.51,1.51
BaMbANN,4.36,2.46,2.05,7.24,33.20,35.23,5.09,79.39


==> csvs/toy_interp.csv <==
algo,rmsemean,rmsestd,rmseamin,rmseamax,nllhmean,nllhstd,nllhamin,nllhamax
LLS,1.16,0.00,1.16,1.16,inf,-,inf,inf
GP,0.18,0.00,0.18,0.18,0.34,0.00,0.34,0.34
BNN,0.81,0.02,0.80,0.84,2.40,0.43,1.68,2.81
LLS-GP,0.16,0.00,0.16,0.16,0.34,0.00,0.34,0.34
LLS-BNN,0.50,0.39,0.17,1.16,inf,-,-0.37,inf
SPGP,0.16,0.00,0.16,0.16,0.34,0.00,0.34,0.34
BaMbANN,0.45,0.35,0.12,0.84,1.28,1.90,-0.09,3.87


==> parametric_models/simdyn.txt <==
### Model exported from: simdyn.yaml

### linear_in_parameters: True
###
### This is a linear-in-parameters model. It computes the
### output as matrix product Phi(x)*w with w being the
### vector of model coefficients, x the vector of inputs
### for computing the regressor matrix Phi and y the output
### vector:
###
### y = Phi(x)*w
###


### Input Symbols (==x)
###
[q1, q2, q3, QP1, QP2, QP3, QDP1, QDP2, QDP3]

### Coefficient Names (just some names to put on w)
###
['FS1', 'FS2', 'FS3', 'FV1', 'FV2', 'FV3', 'IA2', 'IA3', 'MX3', 'MXR1', 'MXR2', 'MY1', 'MY2', 'MY3', 'ZZ3', 'ZZR1', 'ZZR2']

### Phi matrix: Phi[i,j] == Phi_i_j
###
Phi_0_0 = sign(QP1)
Phi_0_1 = 0
Phi_0_2 = 0
Phi_0_3 = QP1
Phi_0_4 = 0
Phi_0_5 = 0
Phi_0_6 = 0
Phi_0_7 = 0
Phi_0_8 = 1.0*(-(QDP1 + QDP2 + QDP3)*sin(q3) - (QP1 + QP2 + QP3)**2*cos(q3))*sin(q2) + 1.0*((QDP1 + QDP2 + QDP3)*cos(q3) - (QP1 + QP2 + QP3)**2*sin(q3))*cos(q2) + 1.0*(QDP1 + QDP2 + QDP3)*cos(q3) - 1.0*(QP1 + QP2 + QP3)**2*sin(q3) - ((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*sin(q3) + (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*cos(q3)
Phi_0_9 = 9.81*cos(q1)
Phi_0_10 = 1.0*(QDP1 + QDP2)*cos(q2) + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - 1.0*(QP1 + QP2)**2*sin(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2)
Phi_0_11 = -9.81*sin(q1)
Phi_0_12 = -1.0*(QDP1 + QDP2)*sin(q2) - (1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2)
Phi_0_13 = 1.0*(-(QDP1 + QDP2 + QDP3)*sin(q3) - (QP1 + QP2 + QP3)**2*cos(q3))*cos(q2) - 1.0*((QDP1 + QDP2 + QDP3)*cos(q3) - (QP1 + QP2 + QP3)**2*sin(q3))*sin(q2) - 1.0*(QDP1 + QDP2 + QDP3)*sin(q3) - 1.0*(QP1 + QP2 + QP3)**2*cos(q3) - ((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*cos(q3) - (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*sin(q3)
Phi_0_14 = QDP1 + QDP2 + QDP3
Phi_0_15 = QDP1
Phi_0_16 = QDP1 + QDP2
Phi_1_0 = 0
Phi_1_1 = sign(QP2)
Phi_1_2 = 0
Phi_1_3 = 0
Phi_1_4 = QP2
Phi_1_5 = 0
Phi_1_6 = QDP2
Phi_1_7 = 0
Phi_1_8 = 1.0*(QDP1 + QDP2 + QDP3)*cos(q3) - 1.0*(QP1 + QP2 + QP3)**2*sin(q3) - ((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*sin(q3) + (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*cos(q3)
Phi_1_9 = 0
Phi_1_10 = (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2)
Phi_1_11 = 0
Phi_1_12 = -(1.0*QDP1 + 9.81*cos(q1))*sin(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2)
Phi_1_13 = -1.0*(QDP1 + QDP2 + QDP3)*sin(q3) - 1.0*(QP1 + QP2 + QP3)**2*cos(q3) - ((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*cos(q3) - (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*sin(q3)
Phi_1_14 = QDP1 + QDP2 + QDP3
Phi_1_15 = 0
Phi_1_16 = QDP1 + QDP2
Phi_2_0 = 0
Phi_2_1 = 0
Phi_2_2 = sign(QP3)
Phi_2_3 = 0
Phi_2_4 = 0
Phi_2_5 = QP3
Phi_2_6 = 0
Phi_2_7 = QDP3
Phi_2_8 = -((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*sin(q3) + (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*cos(q3)
Phi_2_9 = 0
Phi_2_10 = 0
Phi_2_11 = 0
Phi_2_12 = 0
Phi_2_13 = -((1.0*QDP1 + 9.81*cos(q1))*sin(q2) - 1.0*(QP1 + QP2)**2 + (-1.0*QP1**2 + 9.81*sin(q1))*cos(q2))*cos(q3) - (1.0*QDP1 + 1.0*QDP2 + (1.0*QDP1 + 9.81*cos(q1))*cos(q2) - (-1.0*QP1**2 + 9.81*sin(q1))*sin(q2))*sin(q3)
Phi_2_14 = QDP1 + QDP2 + QDP3
Phi_2_15 = 0
Phi_2_16 = 0


==> parametric_models/toy.txt <==
### Model exported from: toy.yaml

### linear_in_parameters: True
###
### This is a linear-in-parameters model. It computes the
### output as matrix product Phi(x)*w with w being the
### vector of model coefficients, x the vector of inputs
### for computing the regressor matrix Phi and y the output
### vector:
###
### y = Phi(x)*w
###


### Input Symbols (==x)
###
[x]

### Coefficient Names (just some names to put on w)
###
[m_sin_amplitude, m_lin_slope, m_offset, m_squared_amplitude]

### Phi matrix: Phi[i,j] == Phi_i_j
###
Phi_0_0 = sin(2*x)
Phi_0_1 = x
Phi_0_2 = 1.00000000000000
Phi_0_3 = 0.09*x**2


==> parametric_models/via_auto_regressive.txt <==
### Model exported from: via_auto_regressive.yaml

### linear_in_parameters: True
###
### This is a linear-in-parameters model. It computes the
### output as matrix product Phi(x)*w with w being the
### vector of model coefficients, x the vector of inputs
### for computing the regressor matrix Phi and y the output
### vector:
###
### y = Phi(x)*w
###


### Input Symbols (==x)
###
[x_0, x_1, x_2, x_3, x_4, x_5, x_6, x_7, x_8, x_9]

### Coefficient Names (just some names to put on w)
###
['K', 'D']

### Phi matrix: Phi[i,j] == Phi_i_j
###
Phi_0_0 = x_0
Phi_0_1 = x_1


==> parametric_models/via_instantaneous.txt <==
### Model exported from: via_instantaneous.yaml

### linear_in_parameters: True
###
### This is a linear-in-parameters model. It computes the
### output as matrix product Phi(x)*w with w being the
### vector of model coefficients, x the vector of inputs
### for computing the regressor matrix Phi and y the output
### vector:
###
### y = Phi(x)*w
###


### Input Symbols (==x)
###
[x_0, x_1]

### Coefficient Names (just some names to put on w)
###
['K', 'D']

### Phi matrix: Phi[i,j] == Phi_i_j
###
Phi_0_0 = x_0
Phi_0_1 = x_1


==> scripts/parametric_models/simdyn.yaml <==
name: sympy_ffnn.utils.SymoroRobotLinearDynamicIdentification
parameters:
  symoro_par_filename: /home/ried_sa/symoro-robots/my_planar_robot_v3/my_planar_robot_v3.par
  geometric_params:
    D2: 1.0
    D3: 1.0
  gravity_params:
    G1: 0.0
    G2: -9.81
    G3: 0.0

==> scripts/parametric_models/toy.yaml <==
name: sympy_ffnn.utils.ExampleLinearParametricModel
parameters: {}

==> scripts/parametric_models/via_auto_regressive.yaml <==
name: sympy_ffnn.utils.AR_VDA_Parametric_Model
parameters:
  N: 10

==> scripts/parametric_models/via_instantaneous.yaml <==
name: sympy_ffnn.utils.AR_VDA_Parametric_Model
parameters:
  N: 2
